THOR: A Non-Speculative Value Dependent Timing Side Channel Attack Exploiting Intel AMX

The rise of on-chip accelerators signifies a major shift in computing, driven by the growing demands of artificial intelligence (AI) and specialized applications. These accelerators have gained popularity due to their ability to substantially boost performance, cut energy usage, lower total cost of ownership (TCO), and promote sustainability. Intel's Advanced Matrix Extensions (AMX) is one such on-chip accelerator, specifically designed for handling tasks involving large matrix multiplications commonly used in machine learning (ML) models, image processing, and other computational-heavy operations. In this paper, we introduce a novel value-dependent timing side-channel vulnerability in Intel AMX. By exploiting this weakness, we demonstrate a software-based, value-dependent timing side-channel attack capable of inferring the sparsity of neural network weights without requiring any knowledge of the confidence score, privileged access or physical proximity. Our attack method can fully recover the sparsity of weights assigned to 64 input elements within 50 minutes, which is 631% faster than the maximum leakage rate achieved in the Hertzbleed attack.

==> Diagrams/Data/100-0.txt <==
22356
25410
22148
22134
22114
22338
22164
22006
26016
22046
22048
22236
23630
22022
21984
22028
22000
22440
22142
21966
22180
22072
22206
22158
22102
22000
22148
22140
22142
22012
22040
22712
22092
22104
22354
22376
22054
22008
22250
22320
21992
22012
22046
22044
22006
22042
25352
22058
25502
25544
22058
22126
22168
22054
22052
22354
22354
22054
22236
22056
22052
22044
22468
24220
22128
22128
26746
22024
22086
22004
22000
22154
22312
25520
22014
22336
22040
22054
22034
22046
22018
21998
26190
22206
22006
22150
26320
21996
22222
22194
26150
22068
22048
22112
22594
22100
22098
22070
21988
22088
22036
22040
23646
22342
22140
22258
22026
22056
22052
22014
22242
22256
22428
23944
22056
22298
25122
22024
23328
22166
21994
21788
22128
22160
22014
22216
22468
22050
26160
22018
22084
22554
22596
22584
22710
22606
23528
22676
22538
22536
22606
27020
22580
22570
22548
26022
22544
22256
22712
22592
22216
22086
22050
22010
22734
22112
22138
21964
22322
22048
39078
22050
22022
23084
23220
22090
22136
21988
22024
22066
22056
22346
22008
22472
22362
22130
21992
22126
22250
22012
22042
23982
22012
22072
22154
22052
22630
22146
22096
22092
21988
22138
22964
25064
22028
22034
22602
22532
22002
22106
22158
22050
22422
22062
22792
22596
22544
22728
24786
22526
22680
22568
22546
22536
22924
22658
22772
22924
22604
22736
23738
22592
22342
22136
22026
22060
22000
22300
22056
22018
22016
22014
22482
22178
22086
22038
22174
22252
27400
22042
22060
22108
27892
22168
22002
22010
22084
22106
22860
22768
22482
22592
22532
22588
22576
22608
22612
22676
22592
22952
23020
22582
22578
22922
22578
22624
22700
28424
22974
22598
22536
22596
22854
22550
22566
22720
22556
22744
22722
22602
22710
22592
22976
22544
22630
22544
22534
22650
22598
22542
22672
22542
22856
22602
22872
22556
22598
22552
22110
24748
24446
22014
22228
22456
22006
22026
22016
23680
26090
22032
21976
22050
22294
22304
22070
22042
22036
22300
22006
22056
22144
22018
22094
22040
22158
22012
22936
22062
22080
22108
22452
22336
22084
22116
22104
22182
22076
22054
27606
22258
22236
22286
22004
21998
22036
21998
22054
22024
22058
21994
22524
22306
22320
22014
22020
22022
22020
22056
22124
22094
22006
22056
22124
22036
22358
21990
22076
22108
22030
22016
22016
22034
22038
22600
22160
22260
21996
22200
22068
21994
22144
22170
22002
22068
26496
21904
21986
22034
22038
21998
21992
22052
22262
22016
22060
22054
21984
22004
21996
22046
22094
22024
22060
22130
22204
22368
22002
22056
22066
22358
22308
22068
39288
22002
22022
22302
22062
21994
22014
22344
22050
22308
26606
22154
22044
22056
22316
22158
22068
22070
22052
22038
22250
22122
22092
26508
22434
22008
21972
23064
22086
22034
22014
21998
22030
22144
22058
22024
22060
22018
22000
22006
22048
22062
22070
22082
22002
22084
23362
22376
26018
22020
22018
24160
22228
22134
22050
22054
21996
24532
22020
21970
21988
22028
22464
22298
22036
21990
22006
22256
22006
22086
22096
22002
22046
22022
22322
22132
24924
22104
22038
22410
22002
22224
22132
22136
22332
21998
22218
22042
22004
22248
21892
21962
22226
22164
22022
22022
23370
22024
22522
22052
22202
22060
22100
22006
22028
23326
22094
21994
22436
22142
22018
22068
21984
21994
22204
22700
22598
22608
23026
22574
22694
22914
22598
22642
22546
22002
22096
22056
21992
22018
22026
22004
22320
22348
21994
22024
22000
22190
22030
22102
22064
22072
22092
22856
22148
22146
22394
22048
22764
22112
22018
22062
21986
22334
22000
22020
22036
22016
22188
22026
22054
25074
22022
22164
26188
22222
22050
22018
22052
22104
22358
22028
22058
22032
23584
22248
22090
21862
22060
21992
21950
22066
22046
22128
22084
22064
22352
21994
22306
22008
22040
22148
22124
22418
22300
22054
22070
22124
22222
21990
22264
22008
22220
22014
22100
22058
22132
22274
23192
22014
22006
21996
22044
24290
22004
21996
22040
22236
22018
22022
22054
22056
22026
22304
22018
22016
22040
22126
22064
22136
22056
22052
22012
22154
21788
22162
22104
22036
22590
22136
22026
22060
22120
22082
21910
22046
22020
21988
22142
22466
22048
22058
22066
22238
22016
25480
22090
22050
22126
22258
26480
22012
21992
22116
22022
22148
22064
22364
21984
22036
22030
22036
22016
22310
25386
21986
22948
22018
21994
22160
22412
22566
22556
23244
22798
22664
22534
22538
22540
22714
22574
22774
22882
22560
22568
23290
22532
22588
27384
22534
22664
22576
22546
22726
22532
22576
22684
22542
22550
22790
22552
22576
22594
22564
22536
22896
22650
22914
22562
24188
22620
22628
22606
22528
22530
22600
22532
22680
23714
22602
22526
22536
23318
23150
24628
22854
22918
22738
22546
22582
22800
22586
22592
22378
22618
22704
22562
22612
22576
22862
22604
22652
22864
22664
22710
23026
22648
23072
22532
22594
22542
22882
22590
22862
22594
22532
22694
22894
22592
22684
26110
22872
22334
22332
22538
22558
22658
22534
22562
22696
22600
22608
22558
22556
22564
22742
22872
22600
22606
22622
22676
22912
22082
22042
22052
22250
22044
22110
22098
22004
26076
22368
22372
22434
21984
22046
22020
22010
22330
22012
21996
22080
22056
22004
22150
22030
22022
22064
22032
26612
22686
22036
22054
22066
22000
22050
22330
22154
22204
22058
21994
22050
21986
22042
22118
22040
22016
22004
22024
22030
22050
22004
22066
22102
22066
22066
22016
22000
21962
22362
22042
22020
22040
22304
22040
22008
22474
21994
22004
22156
22072
22322
22444
22674
22030
22020
22372
24064
22028
22416
22112
22052
22130
21998
22420
22054
21992
22256
22056
22318
22066
22226
22122
22050
24064
22192
22254
22152
22024
22058
22076
22786
22524
22138
22098
22206
22440
21992
22098
25256
22272
22020
22208
21930
22050
22350
22870
22164
22066
22038
22022
21906
22110
22070
22450
22008
22148
21990
22064
22134
22096
22042
22164
22198
21912
22508
22060
22030
22004
21998
22312
21986
22374
22054
22032
22002
22052
21992
22288
26384
22052
22318
22006
22062
22092
22036
21974
22052
22012
22322
22048
22018
21986
22080
22010
22480
22050
26242
21958
22318
22096
22342
22064
21986
22078
24020
22418
22844
23026
22054
22296
22808
25198
21998
22030
22056
22044
22028
22042
22002
22066
22296
22218
22130
22022
22056
22062
22248


==> Diagrams/Data/100-1.txt <==
23670
23996
24104
23988
24364
24314
24414
23906
24162
24308
23898
24310
23922
24016
23944
23978
24104
23954
24016
23990
24270
24060
24160
24292
24000
23972
23966
24014
23974
24016
24068
23972
24006
24116
24060
24076
24098
24014
24014
23888
23950
23958
24014
24188
27710
23956
23888
24158
23942
23994
23938
23902
24322
24016
23986
24064
24072
24008
24260
23996
23868
23950
27922
26840
23954
24090
23898
24018
23970
23990
24028
23974
23952
24048
25184
24086
23852
23952
23998
23858
24010
24056
24194
24316
24214
23990
23976
23986
24010
24110
23948
24024
24016
24102
24224
24546
23862
23850
25184
24300
24302
24208
24262
24074
24166
24196
23922
24112
24022
23854
24134
24060
23992
23950
24380
26860
24124
24052
24040
24018
23862
24644
23860
23978
23942
24158
24058
25846
24050
23936
24008
24082
24020
23938
24074
23856
23952
23912
24780
23952
26614
24248
24162
26442
23994
23952
24200
23776
24006
23954
24018
24028
24332
24144
24004
23984
23940
24056
25534
24094
23942
23956
25240
24316
24420
23948
23878
24392
24292
24214
23996
24072
24010
23962
24492
23842
24004
23962
23842
24498
24278
23912
24000
24050
24054
24110
23956
24070
24174
24426
24178
24300
24004
24186
24166
24324
24012
24058
24094
24012
24024
24272
24226
24014
24022
24108
24264
23622
23674
27186
23974
23736
23606
23644
23776
24490
23758
24006
27744
23660
23790
28228
23810
27350
25778
23636
23680
23674
23656
23792
23812
24306
24116
24274
26602
24058
23966
24362
24176
23960
24144
28208
24238
24024
23952
23996
24032
24928
23998
28298
24030
24010
24048
24112
24294
24318
24594
23972
23948
23944
23934
23874
23864
23996
24272
23868
24024
24264
24316
23998
24040
23942
24058
24010
24158
24018
24298
24210
24070
24218
23966
24308
23984
24080
23964
24112
24014
24054
24086
23980
24050
24530
23894
23838
24282
24070
23850
24084
24040
24090
24016
23992
23980
23966
24148
24004
24020
24954
23912
23956
24038
23968
24024
24076
24060
25132
24010
26266
23988
24176
24018
23844
24068
23968
24036
25750
23850
23906
24036
24288
24488
23996
24100
24314
23986
24910
23940
24060
24202
24200
23996
23952
24122
27464
23998
23950
24276
23996
24700
23948
24060
24058
24082
23946
24078
24384
24050
24090
24092
24358
24014
24022
24068
24340
23964
23982
24412
24012
23956
24124
24540
23968
23842
24118
24028
24138
24380
26826
24130
24864
23854
23978
24018
24162
26002
23854
24298
23988
23982
23964
24256
23972
24262
24106
23990
25084
23950
24698
23864
24088
23990
24272
24004
23956
24098
23996
24024
24088
24180
24346
24260
24024
24366
23848
24136
24006
23806
23968
24012
24022
24022
24158
24014
23998
24128
23946
24020
24066
23982
24012
24308
28998
24188
23876
23968
23904
24058
24118
24044
24000
23842
24098
25484
23834
23978
24036
23984
24152
23886
23860
24012
24292
24126
23972
27158
24324
27758
24168
23956
24030
24038
23848
24162
23944
23792
23690
23740
23732
23646
23768
23642
23634
23806
23660
23682
23744
23674
23656
23968
24022
23858
24370
23952
23884
23958
24550
24000
24228
24414
23918
24036
23976
23988
24036
24162
24016
23918
24246
24786
24160
24058
24052
23996
24552
24196
24388
23866
27796
24172
23840
23618
23780
23714
23798
23904
24066
23680
24792
23756
23738
23652
23954
23670
23684
23588
23742
23664
23808
23702
24146
23672
23800
23634
23640
23586
23816
23900
23666
23666
23956
24410
23950
24166
24114
24056
23896
24048
23028
24264
23896
23718
23688
23776
23756
23724
23606
23888
24132
23680
23906
24060
23672
23814
23728
23660
23790
23618
24334
23646
23698
22730
23758
23676
23982
23622
23630
23710
23694
23704
23740
23746
23662
23816
23682
23798
23644
23944
23884
23770
23704
23720
23730
23760
23622
23976
24012
24060
24128
23996
24026
23878
24132
24010
24274
24008
23970
24008
23962
23994
25102
24070
24022
23954
24548
24016
23976
23948
23962
23950
23992
23962
23974
24006
24004
23844
24178
23950
24008
23954
24066
23946
24180
24136
24276
24088
25652
24380
24388
24022
24030
24442
24012
24122
24084
24114
24758
24014
24010
23980
23956
24542
24028
24014
24014
24104
24096
24108
23882
24048
24280
24002
24050
23950
23976
24280
24002
23894
23858
24058
23918
23970
23932
24168
23836
24026
23984
24000
24420
24300
24018
24000
23958
24118
28584
24762
28204
23942
24426
24034
23896
24300
24110
24010
23948
24062
23892
24072
24040
23942
23958
24316
23874
24070
24160
24288
24044
24006
23996
23974
23970
23940
23936
24376
24250
24032
24006
23834
23942
25854
24004
23958
23916
24418
23910
24280
24008
23944
23876
23880
24014
23876
23830
23984
24106
24196
23916
23948
24010
23956
24002
24338
24358
24014
24278
24190
23898
24006
23854
28454
24102
25500
23960
24124
25466
23988
24200
24040
24468
24856
24240
23936
24122
23940
23962
25078
23860
24046
23996
24044
23996
24232
23948
23948
24118
23942
24092
23894
23964
23942
24210
23968
24042
24004
23856
23946
24012
23990
23884
24058
23938
23870
24118
23848
24534
23918
24010
23978
24002
23982
24002
23976
23856
24164
24160
23954
24544
24040
24144
24048
25046
24002
25944
24076
24016
23978
24000
24012
23918
24708
23994
23988
23972
24096
24004
23978
24050
23940
24022
23954
23982
24006
23964
23974
24090
24068
24024
24004
24772
24212
24060
24144
23834
24000
23988
24114
24130
24104
24102
24326
24006
24078
23950
24036
24184
24050
24060
24320
23832
24074
23954
24026
24032
23856
23972
23980
24072
24446
24390
24058
23836
23944
24084
23858
24316
24152
23988
23932
24056
24008
24150
23908
23960
24058
24156
23858
25190
24058
24126
23952
24136
23920
23864
24094
24184
24074
23876
24338
23964
24120
24086
23914
23966
24116
23966
23884
23904
27058
23988
24050
24018
23910
24070
23992
23960
24308
23716
23692
23644
23696
23826
23642
23772
23740
23732
25806
23966
23790
23804
23706
23614
23628
23654
23992
23692
23962
23748
23808
28028
23632
24114
24070
23964
23970
24200
24010
24024
23860
24158
24020
24010
23916
24010
24000
23940
23854
23932
24240
23944
24470
24242
25018
23876
24014
24776
23946
26524
24048
23974
24018
23930
24274
23862
29608
24210
23854
23884
24114
23906
23858
24088
23908
23970
23934
23950
24002
24074
24012
24254
24244
23902
23876
23910
23978
24304
23600
23676
23666
23980
23788
23692


==> Diagrams/Data/100-half.txt <==
23120
22772
22992
22828
22848
22882
22792
22830
22996
22774
22856
23078
22798
22866
23094
22948
23088
22838
22860
22778
22778
23198
23390
23402
23370
22780
22884
23194
22946
23042
22822
22760
22876
22920
22892
22998
22846
22826
22828
22776
23138
23122
23106
23182
23118
23090
23756
23088
23088
22810
24960
22816
22802
23022
22830
22760
23224
23238
22800
22838
22858
22900
22826
28366
27046
23592
22950
22836
23014
22834
22854
22922
23040
25894
23466
23174
22818
22788
22802
23798
22834
22782
23244
23372
23426
23080
23114
23100
23066
23134
23132
23212
23140
23114
23126
23124
23276
23382
23074
23206
23070
23152
23094
23120
23184
23144
23110
23102
23328
23214
23082
23078
23084
23446
23146
23152
23096
23276
23126
23134
23072
23110
23152
23108
23062
23128
23552
23156
23248
23356
23220
23566
23206
23446
23098
23144
23204
23106
23156
23874
23074
23778
23066
22840
22758
22860
22892
24024
23096
23390
23108
23776
23186
23504
23898
23480
23424
23158
23212
23096
23406
23080
23082
23440
23136
26292
23204
23058
23102
23194
23106
23146
23092
23234
23368
23540
23344
23154
23094
23136
23074
23086
23146
23444
23442
23086
23090
25204
23406
23134
23122
23128
23090
23084
23082
23154
22876
22812
22998
23162
22794
22794
22782
22836
22772
22818
22910
22854
22826
22930
23064
22876
23114
22938
22954
22932
22786
22820
22918
22970
22780
22960
22772
23170
22920
22882
22742
22788
23128
23410
23080
23206
23216
23136
23136
23068
23096
23228
23118
23390
23128
23126
23190
23606
23554
23144
23552
23520
23100
23250
23116
23152
23088
23122
27848
23098
23088
23490
23134
23188
23390
23446
23116
23216
23136
23742
23110
23104
23086
23078
23128
23196
23202
23140
23278
23144
23388
23300
23116
23084
23190
23216
23150
23112
23088
23090
23152
23074
23088
23250
23216
23148
23124
23146
23124
23394
23276
23084
23174
23086
23136
24734
23230
23120
23280
23496
23090
23100
23400
23078
23128
23226
23076
23130
23110
23066
23138
23154
23228
23148
25090
23156
23106
23186
23568
23144
23124
23164
23122
23430
23094
23442
23534
23550
23182
23172
23118
23088
23108
23102
23400
23246
23086
23412
23138
23484
23080
23118
23376
23100
23492
23178
23090
23126
23152
23042
22810
22814
21438
22772
22878
22786
22976
22784
22900
22926
22852
22860
24786
22816
22908
22884
22832
22840
23074
26400
23174
23120
23438
23142
23086
23062
23132
23142
23224
23246
23126
23148
23162
23104
23190
23128
23096
23124
23058
23108
23078
23104
23328
23140
25616
23128
23284
23120
23144
23168
23382
23440
23136
23104
23524
23146
23132
23220
23104
23098
23444
23102
23162
23498
23386
22844
23042
22822
22814
23626
23366
23376
23378
23596
23338
23340
5242
22842
23248
22798
23090
23088
23068
23388
23470
23390
23008
22882
23012
22832
22836
22828
24540
22772
23354
23422
23536
22822
22850
23058
23154
23138
22814
23210
22890
22826
22776
22828
22860
22770
22810
22814
22772
22850
22832
22824
23246
22904
22804
22880
22870
22848
22820
22804
22798
22828
22870
22854
23116
22908
22784
23138
22932
22832
23150
23164
22794
23370
23144
27390
23090
23090
23112
23142
23146
23192
23150
40190
23090
23214
23088
25396
23064
23070
23326
23370
23124
23208
23136
23434
23148
25064
23180
23108
23112
23078
23146
23336
23086
23276
23142
23276
23174
23394
23076
23136
23094
23150
23542
23226
23142
23102
23436
23168
8776
23108
23114
23076
23592
23270
23116
23106
23116
23160
23546
23356
23222
23524
23144
23376
23108
23838
23152
23450
23076
23096
23078
23104
23146
23076
23170
23126
23152
23262
23176
23140
23174
23106
23088
23088
23178
23128
23096
23100
23322
23104
23438
23134
23112
23526
23236
23250
23224
23398
23138
23076
23242
23116
23126
23144
23394
23394
23140
23248
23082
23088
23074
23146
23092
23204
23128
23092
23182
23110
23510
23128
26136
23304
23100
23122
23124
23124
23124
23244
23258
23106
23146
23154
23080
23138
23136
23138
23208
23188
23414
24340
23312
23156
23094
23208
23212
23102
23088
23078
23154
23448
23088
23086
23150
23104
23218
22870
22758
22870
22774
22992
22834
22862
23150
22830
22820
22858
23882
22944
23052
22884
23306
22826
22972
22772
22856
22784
22796
23030
22774
22874
22866
22862
23080
22826
22818
22862
22790
22800
24502
22772
23124
22852
22930
22972
22794
27848
22822
22784
22830
23272
22818
22778
22934
22776
22976
22938
22916
23048
24388
22824
22846
22878
22800
22874
22768
22882
22826
22862
23120
22828
23138
23184
24538
23216
23156
22792
22832
22820
22822
23094
23340
23344
23112
23368
23152
23414
23202
23174
24134
28704
25166
23240
8760
23086
8782
23154
23410
23070
23128
23062
23086
23130
23062
23110
23096
23118
23370
23084
23134
24344
23116
23388
23064
28386
23068
23582
23512
23140
23140
23134
23134
23114
23164
23128
23090
23080
23156
23228
23190
23102
23202
23232
23246
23340
23088
23286
23426
23200
23134
23082
23100
23112
23096
23202
23440
23144
23288
23308
23140
23140
23294
23464
23544
23108
23446
23154
23080
23218
23234
23880
23090
23246
23414
23094
24910
23178
23078
24972
23116
23118
23166
23150
23118
23364
23198
23074
23160
23140
23074
23190
23182
23152
23158
23256
24244
23434
23158
23232
23198
23144
23278
23108
23172
23238
23114
23142
23150
23082
23084
23132
23178
23106
23388
23140
23308
23114
23072
23564
23102
23140
23190
23102
23086
23090
23096
23142
23390
23192
23132
23072
23248
23126
23174
23638
23070
23120
23166
23104
23152
23498
22778
23362
23364
23380
23344
23496
22782
22904
22878
22872
22826
23096
23134
23104
23086
23556
23472
23386
23110
23160
23486
23354
23154
23092
23442
23618
23088
23106
23056
23066
22872
22866
24012
22880
22868
22952
23236
23076
23098
24678
24716
23388
23108
23088
23498
23136
23110
23812
23132
22810
23016
22756
23388
23308
23148
23138
23148
23142
23088
23104
23440
23084
23132
23124
23442
23080
23146
23138
23086
23148
24754
24904
23518
23156
23370
23204
23206
23388
23088
25896
23554
23208
23194
23420
23070
23176
23142
23098
24012
23480
23082
23128
23142
23342
28494
23100
23118
23076
23122
23176
23094
23402
23116
23316
23448
23114
23146
22820
22934
22782
23090
22772
22820
22838
22796
22800
23982
23134
23128
22984
22830
22876
22896
22858
22766
22774
22852
22790


==> Diagrams/Data/1000-0.txt <==
37594
37354
37550
37494
37142
37184
38928
37352
37342
37312
37308
37176
37242
37204
37274
39318
37232
37262
37214
37236
37078
37568
37252
37410
38442
37558
37266
37194
37516
37180
37576
37258
37146
42758
37352
37172
37534
37196
37250
37364
37270
37254
41220
37316
37246
37258
37206
37344
37638
37226
37176
37698
37220
37470
37210
37516
37406
37200
40580
40920
40726
40642
40622
40750
40590
40630
41928
40594
40586
40646
41156
44704
40860
40622
40640
40584
40628
40800
40640
40752
40606
40718
41170
40568
40764
43828
37190
37344
37358
37254
37420
37226
37290
37318
37288
37186
37848
37186
37402
37194
37288
37268
37350
38426
37204
37260
37236
37226
37326
40954
37564
37464
37244
37224
37252
37534
37374
37204
37192
37520
37682
37338
37248
37092
37200
37198
37248
37462
37208
37446
37548
37192
37250
37258
37918
37224
37276
37182
38638
37460
37416
37200
37436
37430
37366
37454
37314
37208
37322
37370
37248
37348
37202
37346
37252
37198
37208
37222
37260
37324
37518
37184
37192
37342
37280
37368
37544
37448
37566
37224
37230
37364
37402
37194
37248
37262
38850
37270
37304
37264
37194
37280
37248
37362
37186
37264
40712
37686
37562
37198
37184
37396
37280
37872
37510
37288
37210
37364
37220
39022
38174
37336
37604
42064
37352
37230
37182
37100
37198
37228
37212
37220
38332
37204
37266
38008
37256
37356
37180
37498
37258
37150
37330
37218
37238
37498
37508
37246
37208
37546
39100
37260
37210
37180
37578
37718
37182
37834
37284
37300
37334
37410
37188
37226
37306
37248
37230
37290
37240
37204
37562
37378
37278
37188
37316
37242
37192
37212
37236
37222
41300
37194
37234
37498
37514
37216
37224
38870
37262
37306
37574
37204
37160
37190
37496
37330
37560
37230
37394
37326
37316
37198
37186
37088
37326
37264
37188
37260
37278
37074
37172
37320
41740
39750
37254
37240
40616
40708
40588
40778
40632
40618
40612
40974
40646
40716
41774
40740
40622
40806
40688
40706
41488
40776
40694
40632
40768
40616
40908
40640
40578
40630
40948
40582
40950
44072
40640
40896
40654
40616
40572
40698
40760
40794
40660
40706
40632
40730
40762
40614
40770
40622
26258
40648
40620
40648
40624
40588
37180
37210
37192
37224
38330
37248
37362
37246
37492
37240
37260
37284
37268
37628
37358
43108
37248
37282
37476
37474
37178
37238
37376
37232
37180
40032
37340
37170
37318
37604
40616
40950
40806
40648
40592
40586
40654
40794
40644
40908
41934
40582
40984
40744
40564
40584
40956
40698
40646
40590
40648
40656
42056
45004
40762
43596
40754
40714
40694
40626
40720
40618
40642
40504
40584
40632
40998
40752
40602
40892
39764
40596
40576
45332
40588
45238
43264
40762
40652
40722
40584
40586
40670
40708
40622
40602
40620
40928
40916
40592
40820
40648
40698
40570
40578
40638
40898
41284
40744
40740
40604
40602
40852
40714
40706
40924
40916
41074
40582
40586
40644
40594
40578
40582
40888
40750
40968
41118
40852
40586
40578
40648
40616
41526
40612
41240
40652
40640
40646
40698
44136
40784
40570
40608
59210
40642
40602
40642
40590
42006
40824
40758
40574
40934
41110
40758
37196
37260
37194
37264
37538
37220
37240
37190
37236
37462
37204
37250
37318
40632
40624
40568
40584
40630
40590
40612
41064
40594
40618
42748
41150
40638
40628
40750
40654
40752
40574
41142
40636
40710
40590
40690
40756
40612
40720
40582
40586
39100
37182
37358
37246
37258
37184
37268
37360
37414
37376
37186
37218
37444
38990
37234
37202
37244
37286
37254
37280
37360
37240
37280
37228
37326
37352
37252
44798
37604
37340
37544
37360
37228
37238
37232
37224
37366
37346
37250
37220
37176
37290
37182
37254
37212
37258
37242
37194
37244
37244
37364
38338
37252
37250
37250
37198
37182
40982
37422
37176
37242
37190
37262
37516
37338
37356
37296
37550
37254
37358
37360
37552
37180
37252
37446
37556
37256
37182
37192
37362
37346
37210
37154
37268
37250
37194
37182
37246
37206
37234
40644
40640
40640
40576
40632
40628
40744
41790
40632
40636
40648
40698
40636
40976
43058
40728
40964
40614
40776
41242
40572
40604
40766
40582
40614
40722
40814
40598
40768
45550
40582
44476
40580
40586
40738
40702
42338
40646
40612
40584
40340
41000
40604
40696
40896
40624
40586
58412
40702
40922
42758
40702
40612
40714
40650
40656
40806
40644
37670
37216
37224
37276
37222
37226
40070
37294
37282
37304
37292
37236
37932
37414
37298
37300
37272
37216
37522
37488
37228
37292
37428
37266
37330
37284
37376
37236
37238
37366
37286
37594
37274
37272
37252
38716
37382
37290
37286
37524
37214
37460
37392
37586
37516
45594
37346
37318
37364
37232
37276
37264
37260
37252
37312
38842
37294
37402
37282
37274
37312
37500
37288
37322
37294
37380
41374
37282
37226
37216
37324
37492
37288
37224
37270
37272
37538
37240
37280
37334
41474
37310
37224
37232
37388
37190
37328
37292
37224
37282
38550
37284
37226
37308
39050
37222
37538
37244
37382
37332
37240
37300
37248
37338
37374
37234
37266
37266
37286
37416
37362
37466
37370
37316
37238
37298
39158
37274
37336
37214
37254
37266
37288
37296
37396
38446
38550
37320
37304
37402
37364
37312
37240
37348
37242
37332
37224
37670
37380
37530
37332
37652
37652
37402
37748
37290
37252
37264
37784
37240
40624
40654
40688
40664
40686
41846
40762
40634
40672
40892
40676
40792
37558
37276
42084
37310
40814
40626
41470
42092
40662
40654
40874
42798
37220
37466
37238
37256
37296
37226
37288
37288
37700
37248
37306
37284
36712
37232
37330
37296
37224
37392
37226
37312
37304
37234
37252
37250
37820
37286
41566
37250
37268
37452
37222
37242
37360
37276
37264
37610
37236
37290
37552
37270
37546
37302
37274
37250
37310
37238
37258
37722
37234
37258
37568
37322
37562
37322
37248
43612
37496
37410
37286
37298
37292
37396
37484
37284
37256
37234
38416
40876
37234
38620
37504
37276
44392
38208
40984
40788
40622
40604
39422
40640
40686
40648
40632
40764
40726
41082
40672
40662
40630
42254
40680
40732
40620
40968
42168
40650
40650
40624
40954
40670
41056
40672
41076
40622
40682
40690
41050
40734
40742
40736
40642
44954
40638
39404
40702
40664
40608
40618
40614
40824
41038
40880
40676
40624
40672
40662
40622
37244
37298
37228
37216
37204
37372
37574
37766
37256
37434
37262
39606
40304
37272
37440
37360


==> Diagrams/Data/1000-1.txt <==
53852
53874
53822
53894
53872
53940
54162
47698
53808
54158
53954
53812
47808
53840
53892
53958
58360
53984
53842
58234
53858
53840
54146
53832
48020
54018
55290
54268
53860
53960
53882
54156
53862
53858
54284
53850
54176
53876
53862
53850
54594
53796
54128
53900
54172
53896
58744
53834
53822
53874
53940
57814
53862
53842
53860
53816
54452
54044
53928
58430
53800
53976
53906
53934
47710
53882
54244
53994
53946
53986
53858
53988
54134
58846
54528
54056
53878
53850
56736
53938
53950
53796
53850
53940
53814
54370
53988
53854
53802
53840
53890
54168
47728
74614
53806
53846
53876
58274
53862
47848
53828
47660
53870
54176
54060
53950
54150
53910
55512
54292
53864
53940
53984
53884
57900
53856
53880
58610
53890
56890
53866
53884
56436
54202
54046
53814
53866
53870
53906
53878
53838
53794
54156
53966
54300
53808
53864
53968
54110
53840
53850
53882
53858
53866
53802
53884
53936
53930
53824
53866
53846
53872
53898
57668
54266
54050
53872
53818
53804
53882
54296
54024
54176
54184
54260
53886
53896
54738
48760
58312
53948
53952
53812
53962
54206
53894
53872
53824
53822
53882
54100
53864
53936
54158
53878
53858
53972
54162
53878
53884
53800
53882
53952
57676
53804
54432
56046
53944
53852
53838
56774
53906
57586
47794
54252
47722
53972
54168
53838
53990
53840
53990
53788
54174
58172
54374
53890
53956
53836
53848
47674
53782
53880
53860
53860
53860
53964
53858
47692
53846
53868
27660
54114
57860
54136
53848
57690
53892
53884
53842
53850
53850
53804
53830
56984
54322
47748
47844
59814
53956
53930
53836
54030
56640
54066
53850
53814
53892
55478
53930
53862
54034
53972
53856
53976
53852
71506
53852
53888
54178
54386
53896
47718
54816
54050
47664
47778
47702
54162
54112
53854
53840
54170
53884
53896
54046
58090
53920
53870
54124
53840
53864
55582
54256
55848
53826
48158
53852
47710
53988
54302
53836
53970
53844
53898
54196
53938
53970
53830
53808
53894
54150
53834
54184
54114
53792
53862
54272
54038
53820
54290
54072
53886
53844
53848
53852
53932
53942
53872
53946
53842
53962
53958
58114
53866
53874
53866
54030
53940
53868
47920
53866
53856
53848
47666
53932
54004
53792
53868
54052
53894
54148
56086
53824
53954
53782
53864
53866
53968
53864
53866
53854
54056
54130
53806
54058
53860
54286
54300
47634
53850
53880
53854
53846
53890
53832
54058
53906
53866
53846
53858
53852
54080
53836
57964
55450
53970
53910
53874
53936
53902
53808
54076
53878
53868
54130
53800
53872
53926
53834
53824
53904
54178
53966
53872
53856
53816
53992
54206
53798
54508
53798
47702
53820
53852
53948
53876
53866
54072
54546
54176
53992
57710
53816
53906
53804
53892
58104
53876
54154
55302
53840
53890
57144
47686
54072
53782
53966
53928
54014
53914
53838
53888
57798
53894
53996
53874
53854
53874
53876
56068
53848
53862
53792
54134
53860
54402
53814
54460
53836
59900
53848
53878
53810
54168
54154
53872
53970
53862
53882
48000
54290
53790
53848
53822
56716
54170
58130
53946
53868
53840
53870
55608
56464
53852
53824
53834
53874
53832
53880
53776
55216
53830
53818
53830
54960
53994
53842
53892
53868
53918
54912
54182
53796
53852
53904
53940
53940
53894
54060
53918
53840
53852
53886
53954
53844
57438
53894
53932
53878
53960
53870
54056
55398
53882
53970
53828
54318
53856
53842
53850
53976
53850
53962
53874
53802
53840
54032
53828
53840
54298
54122
53860
58452
53896
54282
53974
47720
53942
53904
54606
53810
53892
53894
55068
53782
54184
58396
53872
53950
58168
53988
53948
53874
53842
61884
53888
53966
53844
53836
53862
53858
54242
55224
56004
53966
53804
54142
53890
57986
53900
50652
53832
53822
53888
53832
53854
53882
54000
53818
57948
53780
53790
54232
53864
53842
53984
54180
53842
53868
53856
53820
53908
53862
53790
53822
53852
53922
53880
53846
54316
53860
53996
57690
53828
53812
54000
53846
53764
53966
53962
55704
53860
54092
53966
53814
53678
53876
53940
71394
53846
53882
53874
54300
53802
54088
53962
53854
53862
53876
53898
54064
53962
57048
55962
53856
53856
53820
53872
53928
54352
47694
54250
53892
53978
53886
53874
53888
53860
54142
53850
56338
47744
60568
54010
54176
54074
53818
54028
53924
54096
54658
53854
54050
53956
53862
53836
55238
57724
53870
55804
53854
53850
53872
53948
53872
57680
57686
53908
54142
53810
53960
54036
54062
54060
53856
53864
53952
53816
53854
53862
54098
53824
54088
54246
53934
53854
53810
54048
54158
53848
53888
54028
54142
27988
53808
53958
54004
54114
58372
53846
53858
53846
53820
53778
53824
53984
53812
53824
53566
53940
54116
53794
53890
53986
53838
54208
53834
53838
53790
53888
57778
54178
53854
53832
53868
53824
53842
53802
53836
54308
53830
53824
53866
53872
53836
53830
54004
59604
53848
53948
53828
54154
53984
53840
53842
53842
53978
53806
53806
53842
54118
53888
53980
53904
57686
53860
54056
57698
53832
53842
53966
58126
57998
54050
53994
53946
53846
53800
53880
53838
59108
53904
53970
53842
53906
53888
53874
53948
53872
53870
53850
56440
47734
53812
53868
53876
53870
54366
53960
53858
53806
53810
53814
53936
53868
53840
53770
54158
47722
53852
54154
54030
47724
53852
54052
54266
53844
53838
54288
53842
54200
53834
53826
53828
53968
54230
48222
53856
47710
53958
54260
53862
58064
53866
53718
58760
54070
53856
53816
53854
54176
53858
57770
53976
53842
57310
53870
59344
53958
54004
57690
53904
53874
58296
53862
53862
53886
53846
53960
53858
53792
54086
53976
53860
54536
53840
53874
54258
53860
54126
47720
53794
54274
53780
54276
54358
53958
54134
53842
58884
53780
54676
56496
53862
47726
53860
54032
53834
53916
53876
53822
53862
53848
53832
57686
53854
53816
58362
53868
71298
54062
53908
53882
53980
53876
53858
53892
57888
53860
53934
53888
53884
53934
53834
53846
53836
53882
53964
53866
53836
53858
54154
57656
53838
53892
54006
53868
53832
53928
53866
53880
53894
54168
54384
53872
53844
27640
53864
53946
55874
53870
47834
47686
53840
53834
53882
53916
53878
53830
53878
54060
54154
53922
54256
53852
53884
53822
53970
54148
53826
53772
53882
53894
53792
53850
54198
53980
53852
54266
53844
53858
53840
54236
53826
53868
53824
53842
54064
53894
40114
53892
54082
53828
53848
53858
53958
53832
53844
54636


==> Diagrams/Data/1000-half.txt <==
45264
47816
45294
47634
45392
45326
45684
47554
45478
45252
45360
47706
45292
45264
45252
45800
45286
47750
45362
45252
45216
45296
32916
45314
47396
45204
45258
48356
45238
47728
45334
45192
45204
45200
47668
45254
45294
45412
45208
45224
47654
48204
46488
45440
62742
45302
45196
45288
48702
45240
45282
45272
45220
45258
45340
45580
45418
45720
47700
45232
45274
45480
45338
45358
45716
46596
45284
45282
45270
45236
45254
47662
45248
45190
45650
45286
45268
45238
45232
45316
45318
45494
45796
45310
45408
45838
45250
45358
45278
45238
45340
45194
45192
47884
45418
45456
45298
48184
45394
45378
45216
45290
45274
45702
45260
45252
46068
45534
47706
45368
45246
61476
45272
45244
45220
45312
45416
45312
45378
45612
45294
45218
45332
45246
45244
45448
45274
47666
45334
45280
45302
45430
45228
45212
45192
45224
45224
45230
45170
45402
45394
50820
47712
48022
45302
45390
45266
46964
45256
64392
45364
45308
45254
47736
45352
45278
45306
45320
45502
46412
47672
45360
45378
45350
65200
45736
45280
45544
45328
45446
45182
45240
45360
45202
45284
45064
47300
45346
45236
62328
63136
45264
45176
45140
45270
47642
45218
45354
45250
45200
45222
46448
45348
45250
47706
45626
45794
47682
45402
45374
45356
45294
45326
47702
45300
28336
24378
47654
45398
47668
45450
45278
47694
48894
48068
45294
45274
45266
45260
45358
45176
45478
45534
45300
48742
50700
47816
45310
45246
45290
45356
27872
46128
33892
47670
45560
45224
45238
45484
45242
45592
46918
45356
45598
45284
45294
48500
45236
47746
48702
45442
45458
45190
45490
45202
45356
48008
45304
45452
45266
45312
47718
45206
45382
45304
45294
45320
45304
47348
45410
45310
45160
45184
45326
45322
45962
45316
45308
45380
45428
48554
45442
46570
45352
47342
46170
45194
45254
45560
45340
45290
45368
47654
45242
45408
45248
47752
48594
45180
47550
45236
45308
45310
47640
45274
47604
45276
45262
45350
47710
47662
45344
45314
45542
45252
45646
45230
45228
45600
45188
45246
45340
45232
45378
45434
45246
45366
45530
45302
45518
45348
45180
48462
45538
45308
45222
45222
50236
45374
45314
45206
45240
45612
45256
45328
45642
45418
45422
45232
45252
45294
45250
45202
46922
45464
45662
45318
48436
45260
45522
45268
45258
48750
45546
45590
48314
48520
45330
45286
45256
45278
45454
45224
48452
45226
48042
45222
45194
45448
45316
45330
48558
45236
50070
45660
45242
45354
50770
45288
45236
45680
45242
45594
45374
45196
45238
45546
45296
45222
67166
48442
45202
45314
45326
45318
45194
45450
46498
45232
45312
45406
45338
48444
49806
53250
45176
45762
46316
50140
45256
45222
62666
45354
45428
45912
45294
45264
45530
45354
48230
45218
45404
45612
45318
45214
51758
45212
45226
45218
45344
24362
44958
45596
45294
45588
45290
45218
46096
45406
45678
49432
45294
48446
45356
45306
45414
45428
45308
45510
47670
45194
47708
45442
45582
45624
45306
45322
45246
47610
45196
45250
45590
45602
45198
47764
47854
45196
50220
45390
45324
47592
45208
45252
45304
45280
45442
45274
45566
45326
45238
45522
47998
45302
45210
45502
45404
45460
45430
45298
45240
45294
45208
45314
45206
45398
48434
45646
45284
48638
45340
45338
45360
45320
45422
45682
45244
45286
46422
45562
45294
48440
45254
45258
45238
47764
45596
45268
45574
45504
45364
45206
45304
45400
45460
45314
27746
19322
45336
45430
47310
47674
45728
45364
45262
45210
45292
45264
45292
45452
45352
47770
45292
45224
45280
45400
45264
45308
46374
47604
45368
45246
47746
45264
45300
45208
48986
45400
45330
45296
45192
45272
45304
45254
45250
45236
45188
45272
45258
45938
45300
45286
45574
47694
45600
45274
50186
45246
48586
45278
45280
45272
45270
48452
48574
45384
62828
45258
45922
45242
45310
45284
46578
45286
50206
45272
45364
45234
45682
45344
50722
45420
45270
48872
45606
45200
45292
45286
45360
48554
48596
45262
45288
45942
45542
45254
45448
45250
45312
45514
45310
45340
45602
45198
45330
19366
47730
45254
45242
46776
45322
45274
45186
45212
45292
45192
45362
45278
45276
48022
45320
45204
45210
45182
45242
45320
45386
45194
45514
45322
45260
45240
47654
45310
45302
45278
45290
45352
45790
45324
45258
45742
45296
45574
45268
45486
45406
47704
45332
62926
48696
45226
45664
45242
47214
45198
45310
45542
45414
45234
45440
45494
45260
45192
50374
45378
47872
45442
45220
48018
45374
47644
47720
45300
45268
45200
47538
47710
45190
45424
45672
45324
45282
47752
45248
45406
47706
45438
46854
45248
45986
45398
45252
47766
45266
45194
45302
45202
46546
45688
45316
45254
47598
45254
45352
47808
45520
45300
45346
45942
45188
45974
45712
45304
45480
45396
47650
45336
45360
45236
45354
47716
47918
45264
45288
45676
45334
48514
47698
45216
47586
45246
45254
45262
45500
45264
47724
45288
45514
48456
45568
45242
45476
45250
47684
45400
48136
45216
47550
45252
45504
47822
45304
45292
45238
45232
47474
46294
47746
45250
45236
45244
45282
45310
45292
47784
45318
45338
47618
45360
45262
45284
45446
45346
45446
45242
45600
46194
45222
45262
45234
45302
45384
45224
48314
45296
45306
47684
45258
45174
45294
45234
45306
45344
45412
46790
45426
45234
45670
47710
45648
45302
45362
45202
45292
45262
45304
45292
47544
45298
45698
49570
45494
45246
45268
45282
45284
47866
45280
45846
45468
45248
45452
45316
47250
45502
45184
45306
45218
45232
45230
45378
45350
45308
45252
45508
45564
45494
45424
45572
45500
45354
45342
45308
45274
45204
45550
45238
45112
45334
48080
45356
45400
45246
45530
45356
45310
49634
31054
45340
48450
45198
45814
45244
45302
45418
45238
45232
45304
45424
46408
45256
45304
45276
45306
44916
51376
45620
45240
45218
45186
45604
45276
45258
45542
66016
45234
45268
47722
45314
45370
45208
45494
45298
45470
45186
45256
45728
47676
45326
45324
45466
45302
50442
67168
45204
62986
45224
45298
45316
45628
47572
47790
45530
45580
45226
45188
45324
45548
45272
50324
45236
63190
45402
45326
45244
45530
45350
45332
62910
45350
45360
45428
45300
45358
45352
45356
45368
45386
45552
45332
45344
45380
45476
45560
45296
45370
48278
45508
63262
45328
45358
45316
48692
48786
45348
48026
47972
45364
45268
49316
48462
45226
45360
45348
48976
45346
45268
45374
45540
45268


==> Diagrams/Data/10000-0.txt <==
189144
189770
189172
189180
189078
189184
189184
189174
189180
189204
189186
189380
189178
189190
189252
189182
189158
192684
189176
189272
189174
189300
189160
189376
189204
189376
191360
189176
189290
189196
189290
189180
189460
189490
189160
189582
189918
189192
193120
189152
189178
189160
189496
189172
189178
189158
189156
189174
192874
191822
189196
193100
189288
189504
189560
189174
192888
189176
189288
189174
189290
189288
189180
189186
189286
189286
206240
189178
189188
189274
189170
189532
189382
189124
189290
189178
189192
189108
189474
189184
194966
189272
193420
189196
189856
194272
189180
189180
189170
189168
189172
189158
189094
189172
222326
221064
209238
221144
225332
221190
209566
221276
221074
221114
221006
221028
221348
221140
221076
221794
221154
225964
221062
225198
221030
221206
214908
225886
217604
221214
221492
221152
223048
220998
221074
216384
221070
221370
225482
221076
221078
221202
221078
221206
221046
221400
221052
221028
225892
221080
221012
221068
218686
222730
221044
189146
189780
189272
193714
189278
189276
189160
189260
193626
193664
189162
189580
189738
189182
193154
190532
189226
189590
189366
189272
189368
189170
189604
189168
189260
189168
189358
193436
189174
189382
189178
189366
189170
189384
189176
189176
189190
189276
189296
189170
189200
189170
189180
189680
191172
193340
189196
193358
189180
192696
189184
189180
189606
189076
189162
189160
193270
189168
189168
189206
189178
189174
189182
189280
189274
189262
189262
195980
194188
189172
191688
189294
189372
189158
194044
189160
189176
206484
190518
189176
193470
189168
189696
189098
189472
189182
191602
189164
189252
189196
189200
189264
189588
189192
189378
189380
189392
189190
189170
189178
189264
189276
190414
189476
189622
189290
189182
189206
189180
189072
189286
189174
189270
189168
189484
189264
189280
189364
194298
189080
189276
189468
189152
189468
189194
189158
189508
189166
189164
189378
189164
192978
189662
189268
189172
192450
189176
189272
193066
193630
189746
189154
189192
189188
189274
189194
189274
189196
189174
193702
189292
189628
189152
189170
189178
189468
189168
189558
189198
193354
189168
189158
189298
189282
189278
189176
189282
193076
189184
189380
189170
189188
189486
189210
193154
189282
189278
189174
189180
189372
189316
189178
189286
189188
189298
189272
189162
189604
189178
189398
189162
189166
189290
189168
189202
192988
189196
189182
193362
189932
189196
192526
189168
189378
189158
192504
189170
189368
189194
189152
189184
206226
189936
189192
189484
189470
189304
189180
189164
189192
189070
189158
189308
189398
189172
189288
189178
189196
189172
189258
189460
189256
189180
193802
189166
189186
189174
189462
189276
189162
189184
193164
189188
189174
189164
189184
193080
193100
189190
189196
189256
189286
189792
189182
189162
189184
189180
193238
189288
189174
189476
190526
189172
189478
189158
189168
189372
189174
189258
189180
189144
189186
189462
189176
198536
221218
221048
221130
221004
221094
221094
221178
221092
221000
221042
221032
225550
221256
221212
221142
221008
221022
213978
221340
221388
189188
191504
206208
189514
192508
189190
189162
189184
189382
189290
189172
189266
192940
189166
189168
189182
189182
189180
189186
189146
189308
189178
193610
189156
189372
189190
198654
198540
221088
221184
221290
221040
221026
225572
221084
218138
221086
221032
221090
221106
189168
189190
189198
189176
189184
189186
189676
194550
192612
189270
206264
189166
189394
189208
189272
189370
189278
189478
223088
221086
221602
209216
221086
221076
221218
209146
221160
221260
221238
221018
221036
221196
226206
226992
221000
220132
216414
221038
221000
221074
221228
221094
225510
221276
221298
221090
221474
222970
221166
221102
216316
221178
221220
221030
226086
224226
221086
221034
223114
225090
222908
221006
221040
221062
221198
221290
216882
221334
225562
221162
221042
221012
217736
223372
221136
212902
221334
198362
189208
189152
189264
189176
189612
189174
189186
189190
192452
189154
189196
189186
193654
189154
189086
189466
189162
190014
189276
189190
189586
189170
189162
189382
189480
189274
193002
189172
189176
189458
189094
189370
189164
193144
189168
193374
193602
189166
189488
189160
189176
189174
189088
189998
189178
189274
189270
189168
189278
189204
189618
189174
189198
189294
189230
189168
189496
189180
189174
189350
191402
189290
189570
189178
193960
189182
190026
189170
189484
189166
189734
189188
189196
194670
189180
189170
189186
189106
189160
190428
189266
189180
189194
189172
189166
196724
189052
189198
189278
189618
189462
189186
189148
189284
221338
221002
221032
221056
221122
220374
221214
214126
238962
221028
221116
221060
221054
221132
221008
221002
209134
221074
221022
221064
221000
227002
221044
221060
221252
221030
238842
209134
239120
221414
220842
226482
221714
172088
221162
221216
221326
221006
209150
209180
221198
220034
210738
220986
221894
223074
221032
226016
221196
225732
221280
214726
221020
220988
221440
209440
226928
221134
221222
227108
221206
221046
220994
222670
225112
220992
221204
221468
221144
221018
212572
221074
221036
240354
221968
239696
221006
221078
218884
221132
220682
221112
221032
221154
221026
218980
209152
225170
209202
221068
221352
226414
220838
221052
221336
221140
218900
209194
222632
221074
222548
221056
221060
221322
221338
221090
219370
221060
221618
209140
221140
221074
225748
225226
189292
189188
221026
221284
221036
221488
221012
221348
229504
221490
225590
221046
212588
209194
221032
221222
218724
213408
221080
221036
221466
213686
221500
221276
220932
222944
221082
221158
221346
221180
221108
221482
221182
221398
218188
238846
221288
224890
221438
226246
221078
221054
209154
221430
223354
221342
209288
213228
227368
221154
221018
221876
221068
221018
221350
238956
221726
198550
189274
189178
189252
189274
189292
189274
189600
189222
189162
189188
189170
189294
189280
189276
193510
189166
190150
189166
189178
189838
206216
189196
189192
189236
189172
189286
189162
189186
189188
189154
189386
189076
189178
189166
189176
193392
206218
189178
189270
189380
189280
189380
189192
189560
192740
189178
190782
189280
206338
189164
194024
206414
189176
189188
189312
193656
189180
189600
189188
189160
189192
189290
189268
189160
189266
194664
189264
189012
189172
189178
189286
189174
189282
189186
192986
210364
189414
189186
190206
189270
189476
189180
193426
189180
189170
222232
221418
221400
221016
221038
221362
221182
221114
217598
221232
221086
225174
222486
221048
225348
221026
221080
220386
226154
221150
221140
226048
222018
221100
221072
221400
221072
221012
225064
223168
221390
221078
221194
221084
222670
189164
189174
190440
192832
189156
189166
189206
189694
189166
189272
189162
189190
189164
189276
193472
189188
189174
189396
189178
189282
189178
189066
189178
189718
189464
189318
194520
189290
189186
189196
189178
189858
189160
189464
189286
189170
189190
189166
189308
189172
189156
189166
189204
189170
189260
189290
189936
193530
189178
189202
189182
189182
189198
189504
189262
189172


==> Diagrams/Data/10000-1.txt <==
323226
322524
318650
320050
320370
318840
326088
277450
321188
333162
319080
319754
320656
309262
321268
326060
251286
322052
320286
322492
319722
319662
262376
325324
318764
321816
331162
333258
328984
319006
320776
319918
245752
320362
325518
320072
325270
321068
290960
318640
323920
264328
259248
257772
321300
319568
319604
328276
333848
320416
247634
322830
322364
307108
326864
327880
320042
322788
336774
327178
321608
318782
319784
322240
320190
329666
318948
319514
281838
302500
319034
318950
319124
317226
327478
319186
319638
263700
325428
292734
318926
324606
298404
298122
319084
321334
306940
305864
319260
320060
327062
319314
318830
310136
329298
319358
250528
318908
329078
321020
330892
321064
299808
284766
319202
321028
321488
319118
323248
256204
330312
264904
306890
320540
327748
326404
329306
319638
318930
320186
318794
320088
260744
319818
319766
319854
327128
319140
310194
278996
318766
311078
321296
310084
318904
316230
318850
323114
326138
319978
304544
319202
322268
324346
340740
317466
325612
327826
319038
316310
319018
305950
320064
269852
320314
320132
255794
326134
319574
317030
318734
321630
290798
325100
319790
319030
295824
320224
321548
319502
322096
322430
319502
265764
305868
319946
319946
320872
319158
246182
320400
322396
322766
320168
319546
333780
289732
293900
318830
321686
319946
309790
340972
327142
333052
326216
319706
318798
319488
269490
253178
334208
319426
264196
320892
320492
318384
323124
318614
319882
317370
320168
263360
249192
250742
300200
319680
319926
320212
327638
318704
320754
267660
321962
319212
319072
313214
318694
320754
293066
246890
319224
329030
321446
320032
343608
319824
324938
319632
302860
314440
318780
320922
271622
267622
318996
321012
320090
336270
251682
319458
319936
250998
326784
263380
291440
263060
320850
321246
259362
251748
325230
319862
291516
325846
304088
321686
323294
324988
280194
319190
319144
319836
246530
247506
319752
248864
319362
249846
322688
283074
320394
318880
254588
330598
318002
325140
319098
302642
319120
320908
320752
319422
321366
327304
325608
319738
324492
318744
315384
320102
319634
321382
324300
319524
318906
334568
315948
318962
318758
325752
324432
319236
320122
321026
319820
319156
312498
296138
299006
324502
305788
324118
318846
319948
318690
318716
324866
274212
321552
321488
320312
321416
318596
320030
321092
300258
298422
324948
319500
283616
276926
318890
322730
322094
320064
319746
319648
274216
319444
319948
319072
307426
264604
319840
328658
327802
321262
273584
320998
268004
326320
286592
287794
319664
320118
321104
280424
301722
321968
331046
320104
319210
335064
319618
311682
321118
271314
318654
320240
321954
270172
320070
319494
322126
320038
304454
321450
319686
318792
310124
251622
195788
188368
342066
344206
321584
319710
329666
333850
257580
328858
321712
308624
316288
318962
319478
319364
320170
321676
298376
301732
319360
251178
321166
319954
325500
257760
320080
253730
319314
319834
319384
320092
310412
330724
332828
320202
333154
318704
319498
320578
319708
286848
321902
319328
322624
320014
318394
322420
320172
319940
321210
319872
282046
321148
319006
329734
336682
319608
326462
320970
320060
303132
326676
328762
319116
319398
311594
279666
325122
301940
319264
327716
252980
319412
330084
320742
319852
324378
321654
325546
318918
307730
323156
321018
272158
326204
326148
265696
319994
227978
324758
351400
320486
323622
320334
318862
329344
318806
319572
295256
319192
327854
325510
324610
322024
323366
319158
320830
320140
319434
319858
320264
318572
320000
296172
320172
302896
328066
334350
320246
310410
320190
325128
319558
324886
319240
319350
260790
324502
266802
325596
314676
319906
319246
307540
318592
319168
324972
319422
319120
319304
319656
321478
320508
319784
318886
319408
319738
318674
320942
320652
299082
320834
320518
283936
319876
326092
339216
319894
319284
335056
323630
319176
325788
325120
319374
287550
292270
318582
324534
320106
269150
321466
279198
319432
319948
319360
321408
320208
322234
318644
319666
319076
318972
320446
292782
274592
319768
289492
319694
320296
327410
318876
311120
303784
319378
326348
284568
306900
324172
325236
322988
319412
323570
255924
293160
318698
319524
311476
320056
260004
328518
320782
319662
320978
319966
307976
320372
325878
320476
328288
343724
335844
315856
320046
301728
319598
319738
330092
320722
321716
319072
319336
318924
319028
299354
307054
319306
273314
271702
320076
272926
320058
264192
324744
309036
318660
326250
318990
268486
318616
272064
321110
322458
332798
320006
319240
330728
320922
319228
319064
320230
319428
324122
315546
323150
288420
339422
318828
320018
319640
320166
319388
297154
284528
322482
264196
319362
320830
295652
328630
293540
289042
310102
319374
319750
319066
316230
327064
320844
318932
318840
319872
321342
319082
311856
320034
280700
318968
318650
322336
334350
298834
314644
304264
320892
324844
315842
310242
319250
321236
296036
320570
318904
273006
320116
324982
318910
324818
325584
270560
279570
325076
319412
325646
322354
318522
320024
325724
340294
319666
287862
318838
261036
318704
321612
318804
303774
319200
324730
250186
310100
263496
329596
310170
330930
246212
320180
323248
321918
326092
321180
271580
321040
319596
249202
319672
326714
310146
322036
322674
275804
320000
253848
275196
298950
306622
325836
325630
304604
323444
324330
273032
325868
314894
325118
317918
302584
298652
333282
305586
320914
304196
320260
320240
325456
318626
320154
318746
320514
249466
255872
255182
326108
318930
319628
340410
280114
279108
253968
319244
276252
326548
319832
319120
320286
319722
321372
318682
301414
319964
311614
320808
295382
326510
298094
320120
320548
300490
279152
319964
321972
321658
302642
323424
326912
318676
330118
251812
319070
320526
319172
266458
293916
320838
319058
318702
320296
321674
319524
301148
312832
320732
309822
318732
321912
255852
329150
327848
307322
320260
319336
319860
320928
246232
319340
291114
246420
181528
325434
287890
247784
319518
308542
318902
325442
253546
310906
278980
319134
273964
163582
278222
322858
325538
325692
319288
321364
326344
324650
325584
264304
326020
326100
322884
333236
322938
324098
319810
319228
306712
325764
305004
303932
310254
319574
319268
323530
322174
319324
324944
251476
310110
318886
284890
318836
277898
281984
291688
319516
319314
326138
258706
320828
319076
282994
318508
302808
318750
319876
323634
319162
319852
301280
292316
292612
310604
318696
319700
319306
319610
310126
320142
319378
326096
306126
324724
328252
272354
319884
312684
266736
320494
320202
321138
319382
327618
320278
320294
327248
347832
328968
319898
336070
282676
318948
327438
268076
319102
324454
302272
324200
317958
318604
319284
321294
250598
321278
318998
320154
322536
320934
322466
319944
333062
312344
332352
270722
319278
289364
319114
319568
319238
320284
319560
322574
285388
320408
320222
320804
265100
320264
319030
310850
319326
328000
281200
321296
328286
312760
295670
320266
327406
321640
319356
319830
319930
319824


==> Diagrams/Data/10000-half.txt <==
248484
266172
303320
256736
302484
297798
324306
304664
284130
304624
299398
294324
302400
302440
306406
292182
263066
305100
304068
302084
304344
282198
268394
302366
302514
305392
313036
300158
302818
303720
305182
275236
301052
303528
304886
303398
287866
304022
304760
246924
250504
249434
313578
252288
305078
303684
304776
283258
302274
272502
302920
299312
303156
316128
302952
320660
300042
275104
249934
303262
300340
324160
303450
304600
279618
300468
301042
310102
310206
307088
287180
302042
252854
310058
318162
304326
274218
266570
309522
287296
298090
174196
163662
304792
172702
241418
307552
305332
302992
304000
314834
172422
300320
299984
304658
296868
265786
297452
316620
301936
303648
299542
297872
306482
294872
262506
297706
303842
292274
301556
311506
301426
303968
317056
303662
301498
317956
304000
304420
312594
277242
298172
281436
262644
303042
298408
302530
304630
267834
252932
303218
296814
303398
304090
294284
286324
273064
317066
302236
302448
303720
303684
316914
301294
303148
251484
301840
301904
304918
316784
281742
301878
258604
316800
303898
267394
309980
305208
299990
303078
172114
299910
303124
251760
303742
290666
295922
271836
297744
302830
301866
302430
304468
304886
288014
302686
296872
250092
310024
317516
297576
248546
257588
273766
302000
286848
250342
303090
301992
302480
303834
301086
305382
257552
296996
257000
289342
303312
303918
299396
302962
308798
310404
307462
318878
246470
302610
253662
304616
251166
243176
248696
297974
303334
315958
302562
303136
304720
304698
317702
322274
296004
315202
310134
317146
293952
307420
310120
280168
301720
310402
299232
320370
257832
301678
302862
309980
318378
295268
303078
298556
303154
316968
303374
302096
316032
304242
324150
298142
304114
265436
270806
303386
300240
255314
302144
301980
304286
266934
304606
257348
294074
252254
298662
304802
254740
303494
287546
297378
304444
298882
307510
261936
299732
302320
299136
302194
294764
302306
287688
285674
267376
303130
293308
271604
298542
244492
304834
301874
298182
245134
314920
277308
302394
304744
285808
298936
305052
303936
301302
318004
260192
324916
303982
286028
303546
315898
303000
304264
302248
266134
304102
246570
318438
307958
303672
311250
301918
305554
301814
264168
309994
310142
310112
303466
311022
312638
294668
307098
311462
299602
301800
302036
294304
300468
303192
302224
304442
304640
309056
303808
301842
303220
300286
319172
290696
286352
302088
248234
276600
283696
242634
307106
257900
303066
302092
304824
284574
307646
301074
299640
319276
295636
303472
303336
303564
303918
256212
294906
302596
301150
264076
303084
304820
260096
302314
304298
303532
277658
302176
265056
308116
316966
288394
252322
302666
258690
316732
258428
302606
257250
317776
304138
303952
302466
304434
304872
305354
299060
305876
249000
297798
296098
301264
302452
303494
311060
235174
303374
264610
303064
270298
301772
261034
262830
275006
301626
302396
310084
310268
272236
304248
302392
277884
288820
304340
243854
295732
317732
301920
284894
325876
303398
296154
289628
305138
304684
301412
304418
248626
310114
266236
248532
304606
302074
298336
292606
303808
304444
241978
304570
296710
304162
302026
250852
303088
300858
317542
317620
301832
303660
310320
302762
306492
293022
276764
309986
301988
302170
316924
300892
281066
317906
318070
303162
274928
301464
260680
303098
304242
303168
268816
303586
228880
304730
310104
304684
302668
309980
303932
241094
279716
302490
303354
238014
254136
281486
296722
304688
300860
324302
311586
297426
311832
304808
310064
310086
301498
318930
310050
309350
283660
249126
318604
302124
303804
302324
300298
302014
254614
285822
318616
295762
304714
303482
303858
234640
316358
264058
303864
291252
302354
241876
307874
304036
240610
304496
300196
301758
297264
302390
267422
299708
301070
270600
297164
302114
258036
316522
301314
241050
316490
319610
301968
305372
270008
271880
304532
303124
293726
283938
302472
269186
304766
304382
301720
303060
290422
308236
303824
297430
297788
303392
310076
283630
300738
304082
294700
256652
304918
314066
304194
317718
303130
302938
240816
323998
310124
316540
289750
269154
320292
282042
299414
257170
303160
317530
295968
298492
270560
301374
243960
319578
316256
295888
305056
317310
302888
303830
185342
185666
303328
325354
310054
310060
317518
310076
309990
183208
181746
310206
310064
246542
310216
299364
270456
302526
304558
255646
308138
300870
310074
300548
303956
303114
247940
304278
282926
273254
299058
302982
308798
293430
275560
301362
295892
294976
248080
302818
281990
297380
318826
310094
245664
280496
304056
258580
304274
312734
301178
272710
264082
299134
305170
301684
309990
301900
243770
257750
301480
304086
305138
242716
267564
292136
320810
304776
297782
302736
296694
278882
310092
253234
271400
303952
273546
302728
302868
303094
285690
303470
259944
246208
300286
302070
281140
256814
303818
304650
303140
318216
250172
304590
307204
303320
303612
247160
304040
302680
281420
250594
301488
296518
304098
287872
317662
306410
302278
319634
318182
264822
248858
255886
303762
303630
301432
315942
301032
309378
303110
295458
303398
302770
304658
300142
304338
303330
308400
306258
310208
301116
310054
295930
302120
246672
244048
269548
301952
302158
310184
302552
304038
241720
302020
295366
310056
304502
319176
304842
303346
302038
294034
316418
310032
181468
246710
302898
308974
303698
285536
304698
302990
293812
296500
304020
323730
300950
291338
319208
245266
298176
304210
302360
310382
304346
242542
304920
304444
286774
262432
309810
274120
242514
302562
292116
295166
317640
303288
293354
317690
244486
311096
303990
306002
277690
278636
304968
249568
273240
302204
304128
264902
304414
308692
300090
304768
317138
290360
308796
304518
303446
316602
241334
298382
252850
296678
304812
291238
310108
297494
303284
280308
298604
284036
304276
300848
284360
298380
302622
248452
309418
285160
302496
303314
301910
302990
243680
290934
300820
302430
244126
303626
318956
301914
251714
304592
302686
303700
303226
304748
242860
281126
266990
290138
289272
257688
290226
241510
303466
299294
297408
302198
292110
309998
278604
257132
295808
299822
278776
299724
304216
303116
299750
317696
295474
269788
302320
304700
301834
303950
303142
292810
310516
302102
269852
244382
246728
309404
302600
302208
303882
246502
276856
273356
244586
309396
304154
258484
307928
303356
273220
258304
319336
303344
294280
302940
256302
252228
310018
288364
310220
304124
295184
325290
245678
309080
290440
304564
303658
302284
271440
304074
302630
308298
245282
287504
302524
303014
241538
248026
303826
253450
294832
304512
310920
248072
304710
309998
271938
310002
281358
243672
252250
310068
302852
302844
303446
317852
243824
303292
276188
303178
301150
264654
297080
302168
299698
276570
304696
302042
303458
303600
243294
297938
310416
292154
297372
250744
256428
318006
303206
261828
245608
302776
307186
297850
300036
300390
298472
291802
295358
294108
310078
294590
303974
303222
317116
295406
310218
304742


==> Diagrams/Data/1400MHZ.txt <==
100	42.96
200	43.04
300	45.1
400	44.26
500	43.36
600	42.9
700	45
800	42.94
900	44.1
1000	32.66
1100	34.6
1200	33.56
1300	32.94
1400	34.56
1500	33.5
1600	32.8
1700	34.62
1800	33.8
1900	32.84
2000	34.68
2100	32.8
2200	34.62
2300	33.46
2400	32.82
2500	34.58
2600	33.7
2700	32.78
2800	34.54
2900	32.66
3000	34.5
3100	33.54
3200	32.8
3300	34.66
3400	33.76
3500	32.84
3600	34.68
3700	33.96
3800	36.36
3900	33.68
4000	33.68
4100	33.56
4200	33.52
4300	33.52
4400	33.52
4500	33.52
4600	33.48
4700	33.48
4800	33.56
4900	33.52
5000	33.56
5100	33.52
5200	33.48
5300	33.6
5400	33.56
5500	33.62
5600	33.68
5700	33.64
5800	33.56
5900	33.6
6000	33.52
6100	33.56
6200	33.48
6300	33.48
6400	33.48
6500	33.48
6600	33.52
6700	33.42
6800	33.52
6900	33.56
7000	33.6
7100	33.6
7200	33.56
7300	33.6
7400	33.6
7500	33.64
7600	33.54
7700	33.56
7800	33.52
7900	33.52
8000	33.52
8100	33.56
8200	33.48
8300	33.48
8400	33.48
8500	33.52
8600	33.44
8700	33.58
8800	33.6
8900	33.6
9000	33.64
9100	33.68
9200	33.64
9300	33.64
9400	33.52
9500	33.6
9600	33.48
9700	33.56
9800	33.48
9900	33.48
10000	33.44
10100	33.52
10200	33.48
10300	33.56
10400	33.56
10500	33.52
10600	33.64
10700	33.56
10800	33.64
10900	33.56
11000	33.68
11100	33.56
11200	33.68
11300	33.56
11400	33.56
11500	33.52
11600	33.48
11700	33.52
11800	33.44
11900	33.48
12000	33.52
12100	33.56
12200	33.48
12300	33.64
12400	33.6
12500	33.6
12600	33.6
12700	33.68
12800	33.6
12900	33.6
13000	33.64
13100	33.6
13200	33.56
13300	33.48
13400	33.48
13500	33.44
13600	33.56
13700	33.48
13800	33.5
13900	33.48
14000	33.52
14100	33.56
14200	33.64
14300	33.56
14400	33.6
14500	33.6
14600	33.6
14700	33.52
14800	33.6
14900	33.66
15000	33.52
15100	33.52
15200	33.48
15300	33.44
15400	33.48
15500	33.48
15600	33.52
15700	33.52
15800	33.6
15900	33.52
16000	33.64
16100	33.62
16200	33.64
16300	33.6
16400	33.64
16500	33.64
16600	33.52
16700	33.56
16800	33.56
16900	33.6
17000	33.52
17100	33.48
17200	33.48
17300	33.48
17400	33.56
17500	33.52
17600	33.56
17700	33.58
17800	33.52
17900	33.64
18000	33.6
18100	33.64
18200	33.64
18300	33.6
18400	33.6
18500	33.52
18600	33.56
18700	33.52
18800	33.52
18900	33.52
19000	33.48
19100	33.48
19200	33.56
19300	33.52
19400	33.56
19500	33.52
19600	33.6
19700	33.6
19800	33.64
19900	33.64
20000	33.6
20100	33.64
20200	33.6
20300	33.64
20400	33.52
20500	33.52
20600	33.52
20700	33.52
20800	33.44
20900	33.48
21000	33.6
21100	33.56
21200	33.56
21300	33.6
21400	33.52
21500	33.64
21600	33.56
21700	33.68
21800	33.6
21900	33.6
22000	33.56
22100	33.64
22200	33.52
22300	33.52
22400	33.6
22500	33.44
22600	33.44
22700	33.44
22800	33.52
22900	33.52
23000	33.7
23100	33.6
23200	33.6
23300	33.6
23400	33.56
23500	33.74
23600	33.64
23700	33.5
23800	37
23900	29.74
24000	27.98
24100	27.94
24200	27.94
24300	27.92
24400	27.92
24500	27.88
24600	27.9
24700	27.92
24800	27.96
24900	28
25000	27.92
25100	28
25200	27.94
25300	27.96
25400	28.1
25500	28
25600	28.08
25700	28
25800	28
25900	27.94
26000	27.98
26100	27.94
26200	27.92
26300	27.94
26400	27.86
26500	27.94
26600	27.9
26700	27.92
26800	27.9
26900	28
27000	27.96
27100	27.96
27200	28
27300	27.98
27400	28
27500	27.94
27600	28.02
27700	28.04
27800	27.96
27900	27.96
28000	27.98
28100	28.08
28200	28
28300	27.92
28400	27.96
28500	27.9
28600	27.9
28700	27.9
28800	27.92
28900	27.92
29000	27.96
29100	27.96
29200	27.94
29300	27.94
29400	27.96
29500	28
29600	28.08
29700	27.94
29800	28.02
29900	28
30000	28.02
30100	27.94
30200	27.96
30300	27.94
30400	27.9
30500	27.92
30600	27.9
30700	27.84
30800	27.94
30900	27.9
31000	27.96
31100	27.9
31200	28
31300	27.94
31400	27.94
31500	28
31600	27.96
31700	28
31800	28.04
31900	27.96
32000	28.02
32100	27.96
32200	28.08
32300	27.94
32400	27.94
32500	28
32600	28
32700	27.9
32800	27.94
32900	27.9
33000	27.84
33100	27.9
33200	27.88
33300	27.98
33400	27.98
33500	27.9
33600	28.02
33700	28.02
33800	28.02
33900	27.96
34000	28
34100	28.08
34200	28
34300	28
34400	28.06
34500	28
34600	27.9
34700	27.94
34800	27.96
34900	27.96
35000	27.92
35100	27.9
35200	28.02
35300	27.94
35400	27.9
35500	27.9
35600	27.98
35700	28
35800	27.9
35900	28.04
36000	28
36100	28.04
36200	28.06
36300	27.92
36400	27.96
36500	28
36600	27.96
36700	28.02
36800	27.98
36900	27.9
37000	27.94
37100	28
37200	27.86
37300	27.94
37400	27.86
37500	27.94
37600	27.96
37700	27.94
37800	27.96
37900	27.88
38000	28
38100	28.02
38200	28
38300	28
38400	28
38500	28
38600	28.04
38700	28
38800	27.94
38900	27.98
39000	27.96
39100	27.96
39200	27.92
39300	27.94
39400	27.9
39500	27.9
39600	27.96
39700	27.94
39800	27.9
39900	27.92
40000	27.9
40100	27.96
40200	28
40300	28
40400	28
40500	28.02
40600	28.04
40700	28
40800	27.96
40900	28.02
41000	27.98
41100	28
41200	27.92
41300	27.96
41400	27.94
41500	27.88
41600	27.86
41700	27.9
41800	28
41900	27.9
42000	28.08
42100	27.94
42200	27.94
42300	28.02
42400	28.06
42500	28.02
42600	28.02
42700	28.08
42800	27.92
42900	28
43000	28.04
43100	27.9
43200	28
43300	27.92
43400	27.96
43500	27.96
43600	28
43700	27.9
43800	27.88
43900	27.94
44000	27.94
44100	27.94
44200	27.94
44300	27.96
44400	27.94
44500	28
44600	28.02
44700	28.04
44800	28.04
44900	28.08
45000	27.96
45100	28
45200	28
45300	28.04
45400	28
45500	27.9
45600	27.96
45700	27.96
45800	28
45900	27.8
46000	27.92
46100	27.94
46200	27.96
46300	27.9
46400	27.98
46500	28
46600	27.96
46700	27.98
46800	28
46900	28.02
47000	28
47100	28.08
47200	28
47300	27.92
47400	28
47500	28
47600	27.96
47700	27.96
47800	28
47900	27.88
48000	27.9
48100	27.94
48200	27.92
48300	27.9
48400	27.9
48500	28.06
48600	27.94
48700	27.94
48800	28
48900	28
49000	28
49100	28.06
49200	28.04
49300	28.02
49400	28
49500	28
49600	27.9
49700	27.96
49800	27.96
49900	27.92
50000	27.84

==> Diagrams/Data/2000MHz.txt <==
100	36.78
200	34.28
300	39.26
400	39.64
500	40.78
600	37.48
700	33.72
800	39.7
900	36.58
1000	33.68
1100	39.26
1200	39.58
1300	40.66
1400	37.34
1500	34.02
1600	36.4
1700	33.74
1800	35.7
1900	33.78
2000	33.76
2100	35.8
2200	33.8
2300	33.84
2400	35.82
2500	33.92
2600	33.82
2700	35.78
2800	33.84
2900	33.8
3000	35.74
3100	33.72
3200	33.74
3300	35.7
3400	33.7
3500	33.78
3600	35.74
3700	33.82
3800	33.8
3900	35.84
4000	33.82
4100	33.58
4200	33.56
4300	33.64
4400	33.52
4500	33.6
4600	33.52
4700	33.48
4800	33.6
4900	33.48
5000	33.48
5100	33.48
5200	33.48
5300	33.44
5400	33.52
5500	33.56
5600	33.56
5700	33.6
5800	35.72
5900	25.92
6000	25.86
6100	25.9
6200	25.78
6300	25.82
6400	25.8
6500	25.82
6600	25.72
6700	25.76
6800	25.76
6900	25.76
7000	25.72
7100	25.7
7200	25.74
7300	25.78
7400	25.76
7500	25.8
7600	25.78
7700	25.88
7800	25.8
7900	25.86
8000	25.86
8100	25.84
8200	25.84
8300	25.9
8400	25.88
8500	25.82
8600	25.8
8700	25.82
8800	25.82
8900	25.78
9000	25.76
9100	25.8
9200	25.74
9300	25.76
9400	25.74
9500	25.78
9600	25.76
9700	25.78
9800	25.74
9900	25.78
10000	25.78
10100	25.82
10200	25.82
10300	25.8
10400	25.82
10500	25.88
10600	25.82
10700	25.86
10800	25.82
10900	25.86
11000	25.8
11100	25.84
11200	25.74
11300	25.82
11400	25.72
11500	25.76
11600	25.72
11700	25.74
11800	25.76
11900	25.8
12000	25.76
12100	25.78
12200	25.76
12300	25.8
12400	25.82
12500	25.8
12600	25.82
12700	25.8
12800	25.82
12900	25.78
13000	25.72
13100	25.76
13200	25.72
13300	25.78
13400	25.74
13500	25.78
13600	25.74
13700	25.68
13800	25.8
13900	25.72
14000	25.8
14100	25.78
14200	25.86
14300	25.76
14400	25.84
14500	25.8
14600	25.84
14700	25.84
14800	25.82
14900	25.84
15000	25.84
15100	25.78
15200	25.86
15300	25.82
15400	25.84
15500	25.76
15600	25.78
15700	25.72
15800	25.78
15900	25.76
16000	25.76
16100	25.76
16200	25.74
16300	25.78
16400	25.8
16500	25.82
16600	25.78
16700	25.82
16800	25.84
16900	25.84
17000	25.84
17100	25.76
17200	25.88
17300	25.84
17400	25.84
17500	25.78
17600	25.84
17700	25.78
17800	25.78
17900	25.8
18000	25.76
18100	25.8
18200	25.76
18300	25.68
18400	25.82
18500	25.72
18600	25.82
18700	25.78
18800	25.78
18900	25.8
19000	25.86
19100	25.82
19200	25.82
19300	25.82
19400	25.9
19500	25.82
19600	25.84
19700	25.86
19800	29.82
19900	16.78
20000	16.76
20100	16.76
20200	16.78
20300	16.74
20400	16.76
20500	16.7
20600	16.78
20700	16.72
20800	16.74
20900	16.74
21000	16.74
21100	16.72
21200	16.74
21300	16.74
21400	16.76
21500	16.74
21600	16.78
21700	16.74
21800	16.76
21900	16.78
22000	16.78
22100	16.74
22200	16.82
22300	16.76
22400	16.8
22500	16.8
22600	16.8
22700	16.82
22800	16.8
22900	16.84
23000	16.8
23100	16.8
23200	16.8
23300	16.78
23400	16.8
23500	16.78
23600	16.72
23700	16.76
23800	16.78
23900	16.76
24000	16.76
24100	16.72
24200	16.74
24300	16.72
24400	16.74
24500	16.7
24600	16.76
24700	16.72
24800	16.76
24900	16.76
25000	16.72
25100	16.76
25200	16.76
25300	16.74
25400	16.78
25500	16.76
25600	16.78
25700	16.8
25800	16.8
25900	16.76
26000	16.82
26100	16.78
26200	16.8
26300	16.84
26400	16.8
26500	16.78
26600	16.82
26700	16.78
26800	16.72
26900	16.76
27000	16.76
27100	16.74
27200	16.78
27300	16.76
27400	16.78
27500	16.74
27600	16.76
27700	16.74
27800	16.76
27900	16.72
28000	16.74
28100	16.72
28200	16.76
28300	16.7
28400	16.68
28500	16.72
28600	16.8
28700	16.74
28800	16.78
28900	16.76
29000	16.8
29100	16.74
29200	16.8
29300	16.78
29400	16.76
29500	16.78
29600	16.78
29700	16.78
29800	16.82
29900	16.8
30000	16.82
30100	16.8
30200	16.82
30300	16.76
30400	16.82
30500	16.76
30600	16.8
30700	16.78
30800	16.74
30900	16.76
31000	16.76
31100	16.72
31200	16.74
31300	16.72
31400	16.76
31500	16.72
31600	16.76
31700	16.68
31800	16.76
31900	16.72
32000	16.76
32100	16.74
32200	16.76
32300	16.72
32400	16.82
32500	16.74
32600	16.78
32700	16.76
32800	16.76
32900	16.78
33000	16.8
33100	16.76
33200	16.76
33300	16.8
33400	16.8
33500	16.8
33600	16.8
33700	16.76
33800	16.78
33900	16.76
34000	16.78
34100	16.8
34200	16.76
34300	16.76
34400	16.74
34500	16.76
34600	16.76
34700	16.72
34800	16.74
34900	16.74
35000	16.76
35100	16.72
35200	16.76
35300	16.68
35400	16.74
35500	16.72
35600	16.76
35700	16.74
35800	16.8
35900	16.72
36000	16.78
36100	16.76
36200	16.78
36300	16.78
36400	16.8
36500	16.8
36600	16.78
36700	16.78
36800	16.8
36900	16.76
37000	16.76
37100	16.78
37200	16.82
37300	16.76
37400	16.8
37500	16.8
37600	16.82
37700	16.76
37800	16.78
37900	16.76
38000	16.78
38100	16.74
38200	16.74
38300	16.74
38400	16.8
38500	16.72
38600	16.76
38700	16.7
38800	16.72
38900	16.72
39000	16.72
39100	16.76
39200	16.76
39300	16.7
39400	16.74
39500	16.76
39600	16.78
39700	16.76
39800	16.76
39900	16.78
40000	16.84
40100	16.74
40200	16.78
40300	16.78
40400	16.78
40500	16.78
40600	16.82
40700	16.78
40800	16.8
40900	16.78
41000	16.84
41100	16.76
41200	16.8
41300	16.78
41400	16.8
41500	16.74
41600	16.76
41700	16.72
41800	16.78
41900	16.74
42000	16.74
42100	16.74
42200	16.74
42300	16.72
42400	16.76
42500	16.74
42600	16.74
42700	16.72
42800	16.74
42900	16.74
43000	16.78
43100	16.74
43200	16.76
43300	16.8
43400	16.76
43500	16.76
43600	16.76
43700	16.78
43800	16.8
43900	16.8
44000	16.8
44100	16.78
44200	16.78
44300	16.86
44400	16.8
44500	16.76
44600	16.8
44700	16.78
44800	16.8
44900	16.78
45000	16.8
45100	16.72
45200	16.8
45300	16.68
45400	16.8
45500	16.74
45600	16.74
45700	16.72
45800	16.8
45900	16.68
46000	16.72
46100	16.74
46200	16.76
46300	16.72
46400	16.72
46500	16.74
46600	16.78
46700	16.72
46800	16.78
46900	16.76
47000	16.8
47100	16.74
47200	16.84
47300	16.74
47400	16.8
47500	16.82
47600	16.8
47700	16.76
47800	16.86
47900	16.82
48000	16.8
48100	16.8
48200	16.8
48300	16.78
48400	16.78
48500	16.82
48600	16.74
48700	16.76
48800	16.8
48900	16.72
49000	16.74
49100	16.74
49200	16.74
49300	16.7
49400	16.72
49500	16.7
49600	16.74
49700	16.72
49800	16.74
49900	16.76
50000	16.74

==> Diagrams/Data/2000_0Perc.txt <==
100	36.780000
200	34.280000
300	39.260000
400	39.640000
500	40.780000
600	37.480000
700	33.720000
800	39.700000
900	36.580000
1000	33.680000
1100	39.260000
1200	39.580000
1300	40.660000
1400	37.340000
1500	34.020000
1600	36.400000
1700	33.740000
1800	35.700000
1900	33.780000
2000	33.760000
2100	35.800000
2200	33.800000
2300	33.840000
2400	35.820000
2500	33.920000
2600	33.820000
2700	35.780000
2800	33.840000
2900	33.800000
3000	35.740000
3100	33.720000
3200	33.740000
3300	35.700000
3400	33.700000
3500	33.780000
3600	35.740000
3700	33.820000
3800	33.800000
3900	35.840000
4000	33.820000
4100	33.580000
4200	33.560000
4300	33.640000
4400	33.520000
4500	33.600000
4600	33.520000
4700	33.480000
4800	33.600000
4900	33.480000
5000	33.480000
5100	33.480000
5200	33.480000
5300	33.440000
5400	33.520000
5500	33.560000
5600	33.560000
5700	33.600000
5800	35.720000
5900	25.920000
6000	25.860000
6100	25.900000
6200	25.780000
6300	25.820000
6400	25.800000
6500	25.820000
6600	25.720000
6700	25.760000
6800	25.760000
6900	25.760000
7000	25.720000
7100	25.700000
7200	25.740000
7300	25.780000
7400	25.760000
7500	25.800000
7600	25.780000
7700	25.880000
7800	25.800000
7900	25.860000
8000	25.860000
8100	25.840000
8200	25.840000
8300	25.900000
8400	25.880000
8500	25.820000
8600	25.800000
8700	25.820000
8800	25.820000
8900	25.780000
9000	25.760000
9100	25.800000
9200	25.740000
9300	25.760000
9400	25.740000
9500	25.780000
9600	25.760000
9700	25.780000
9800	25.740000
9900	25.780000
10000	25.780000
10100	25.820000
10200	25.820000
10300	25.800000
10400	25.820000
10500	25.880000
10600	25.820000
10700	25.860000
10800	25.820000
10900	25.860000
11000	25.800000
11100	25.840000
11200	25.740000
11300	25.820000
11400	25.720000
11500	25.760000
11600	25.720000
11700	25.740000
11800	25.760000
11900	25.800000
12000	25.760000
12100	25.780000
12200	25.760000
12300	25.800000
12400	25.820000
12500	25.800000
12600	25.820000
12700	25.800000
12800	25.820000
12900	25.780000
13000	25.720000
13100	25.760000
13200	25.720000
13300	25.780000
13400	25.740000
13500	25.780000
13600	25.740000
13700	25.680000
13800	25.800000
13900	25.720000
14000	25.800000
14100	25.780000
14200	25.860000
14300	25.760000
14400	25.840000
14500	25.800000
14600	25.840000
14700	25.840000
14800	25.820000
14900	25.840000
15000	25.840000
15100	25.780000
15200	25.860000
15300	25.820000
15400	25.840000
15500	25.760000
15600	25.780000
15700	25.720000
15800	25.780000
15900	25.760000
16000	25.760000
16100	25.760000
16200	25.740000
16300	25.780000
16400	25.800000
16500	25.820000
16600	25.780000
16700	25.820000
16800	25.840000
16900	25.840000
17000	25.840000
17100	25.760000
17200	25.880000
17300	25.840000
17400	25.840000
17500	25.780000
17600	25.840000
17700	25.780000
17800	25.780000
17900	25.800000
18000	25.760000
18100	25.800000
18200	25.760000
18300	25.680000
18400	25.820000
18500	25.720000
18600	25.820000
18700	25.780000
18800	25.780000
18900	25.800000
19000	25.860000
19100	25.820000
19200	25.820000
19300	25.820000
19400	25.900000
19500	25.820000
19600	25.840000
19700	25.860000
19800	29.820000
19900	16.780000
20000	16.760000
20100	16.760000
20200	16.780000
20300	16.740000
20400	16.760000
20500	16.700000
20600	16.780000
20700	16.720000
20800	16.740000
20900	16.740000
21000	16.740000
21100	16.720000
21200	16.740000
21300	16.740000
21400	16.760000
21500	16.740000
21600	16.780000
21700	16.740000
21800	16.760000
21900	16.780000
22000	16.780000
22100	16.740000
22200	16.820000
22300	16.760000
22400	16.800000
22500	16.800000
22600	16.800000
22700	16.820000
22800	16.800000
22900	16.840000
23000	16.800000
23100	16.800000
23200	16.800000
23300	16.780000
23400	16.800000
23500	16.780000
23600	16.720000
23700	16.760000
23800	16.780000
23900	16.760000
24000	16.760000
24100	16.720000
24200	16.740000
24300	16.720000
24400	16.740000
24500	16.700000
24600	16.760000
24700	16.720000
24800	16.760000
24900	16.760000
25000	16.720000
25100	16.760000
25200	16.760000
25300	16.740000
25400	16.780000
25500	16.760000
25600	16.780000
25700	16.800000
25800	16.800000
25900	16.760000
26000	16.820000
26100	16.780000
26200	16.800000
26300	16.840000
26400	16.800000
26500	16.780000
26600	16.820000
26700	16.780000
26800	16.720000
26900	16.760000
27000	16.760000
27100	16.740000
27200	16.780000
27300	16.760000
27400	16.780000
27500	16.740000
27600	16.760000
27700	16.740000
27800	16.760000
27900	16.720000
28000	16.740000
28100	16.720000
28200	16.760000
28300	16.700000
28400	16.680000
28500	16.720000
28600	16.800000
28700	16.740000
28800	16.780000
28900	16.760000
29000	16.800000
29100	16.740000
29200	16.800000
29300	16.780000
29400	16.760000
29500	16.780000
29600	16.780000
29700	16.780000
29800	16.820000
29900	16.800000
30000	16.820000
30100	16.800000
30200	16.820000
30300	16.760000
30400	16.820000
30500	16.760000
30600	16.800000
30700	16.780000
30800	16.740000
30900	16.760000
31000	16.760000
31100	16.720000
31200	16.740000
31300	16.720000
31400	16.760000
31500	16.720000
31600	16.760000
31700	16.680000
31800	16.760000
31900	16.720000
32000	16.760000
32100	16.740000
32200	16.760000
32300	16.720000
32400	16.820000
32500	16.740000
32600	16.780000
32700	16.760000
32800	16.760000
32900	16.780000
33000	16.800000
33100	16.760000
33200	16.760000
33300	16.800000
33400	16.800000
33500	16.800000
33600	16.800000
33700	16.760000
33800	16.780000
33900	16.760000
34000	16.780000
34100	16.800000
34200	16.760000
34300	16.760000
34400	16.740000
34500	16.760000
34600	16.760000
34700	16.720000
34800	16.740000
34900	16.740000
35000	16.760000
35100	16.720000
35200	16.760000
35300	16.680000
35400	16.740000
35500	16.720000
35600	16.760000
35700	16.740000
35800	16.800000
35900	16.720000
36000	16.780000
36100	16.760000
36200	16.780000
36300	16.780000
36400	16.800000
36500	16.800000
36600	16.780000
36700	16.780000
36800	16.800000
36900	16.760000
37000	16.760000
37100	16.780000
37200	16.820000
37300	16.760000
37400	16.800000
37500	16.800000
37600	16.820000
37700	16.760000
37800	16.780000
37900	16.760000
38000	16.780000
38100	16.740000
38200	16.740000
38300	16.740000
38400	16.800000
38500	16.720000
38600	16.760000
38700	16.700000
38800	16.720000
38900	16.720000
39000	16.720000
39100	16.760000
39200	16.760000
39300	16.700000
39400	16.740000
39500	16.760000
39600	16.780000
39700	16.760000
39800	16.760000
39900	16.780000
40000	16.840000
40100	16.740000
40200	16.780000
40300	16.780000
40400	16.780000
40500	16.780000
40600	16.820000
40700	16.780000
40800	16.800000
40900	16.780000
41000	16.840000
41100	16.760000
41200	16.800000
41300	16.780000
41400	16.800000
41500	16.740000
41600	16.760000
41700	16.720000
41800	16.780000
41900	16.740000
42000	16.740000
42100	16.740000
42200	16.740000
42300	16.720000
42400	16.760000
42500	16.740000
42600	16.740000
42700	16.720000
42800	16.740000
42900	16.740000
43000	16.780000
43100	16.740000
43200	16.760000
43300	16.800000
43400	16.760000
43500	16.760000
43600	16.760000
43700	16.780000
43800	16.800000
43900	16.800000
44000	16.800000
44100	16.780000
44200	16.780000
44300	16.860000
44400	16.800000
44500	16.760000
44600	16.800000
44700	16.780000
44800	16.800000
44900	16.780000
45000	16.800000
45100	16.720000
45200	16.800000
45300	16.680000
45400	16.800000
45500	16.740000
45600	16.740000
45700	16.720000
45800	16.800000
45900	16.680000
46000	16.720000
46100	16.740000
46200	16.760000
46300	16.720000
46400	16.720000
46500	16.740000
46600	16.780000
46700	16.720000
46800	16.780000
46900	16.760000
47000	16.800000
47100	16.740000
47200	16.840000
47300	16.740000
47400	16.800000
47500	16.820000
47600	16.800000
47700	16.760000
47800	16.860000
47900	16.820000
48000	16.800000
48100	16.800000
48200	16.800000
48300	16.780000
48400	16.780000
48500	16.820000
48600	16.740000
48700	16.760000
48800	16.800000
48900	16.720000
49000	16.740000
49100	16.740000
49200	16.740000
49300	16.700000
49400	16.720000
49500	16.700000
49600	16.740000
49700	16.720000
49800	16.740000
49900	16.760000
50000	16.740000


==> Diagrams/Data/2000_100Perc.txt <==
100	19.360000
200	18.620000
300	18.620000
400	18.640000
500	18.600000
600	18.580000
700	18.600000
800	18.580000
900	18.620000
1000	18.600000
1100	18.600000
1200	18.600000
1300	18.620000
1400	18.560000
1500	18.580000
1600	18.540000
1700	18.560000
1800	18.580000
1900	18.620000
2000	18.620000
2100	18.600000
2200	18.600000
2300	18.700000
2400	18.640000
2500	18.620000
2600	18.620000
2700	18.620000
2800	18.640000
2900	18.680000
3000	18.700000
3100	18.660000
3200	18.660000
3300	18.680000
3400	18.640000
3500	18.660000
3600	18.660000
3700	18.660000
3800	18.600000
3900	18.680000
4000	18.600000
4100	18.620000
4200	18.600000
4300	18.600000
4400	18.580000
4500	18.680000
4600	18.580000
4700	18.600000
4800	18.600000
4900	18.600000
5000	18.580000
5100	18.600000
5200	18.620000
5300	18.620000
5400	18.580000
5500	18.600000
5600	18.660000
5700	18.680000
5800	18.660000
5900	18.700000
6000	18.620000
6100	18.700000
6200	18.660000
6300	18.720000
6400	18.620000
6500	18.700000
6600	18.680000
6700	18.660000
6800	18.640000
6900	18.680000
7000	18.680000
7100	18.600000
7200	18.640000
7300	18.640000
7400	18.620000
7500	18.640000
7600	18.560000
7700	18.580000
7800	18.620000
7900	18.600000
8000	18.600000
8100	18.600000
8200	18.620000
8300	18.600000
8400	18.620000
8500	18.640000
8600	18.620000
8700	18.620000
8800	18.640000
8900	18.640000
9000	18.620000
9100	18.680000
9200	18.700000
9300	18.600000
9400	18.640000
9500	18.700000
9600	18.680000
9700	18.620000
9800	18.700000
9900	18.700000
10000	18.680000
10100	18.640000
10200	18.660000
10300	18.600000
10400	18.620000
10500	18.660000
10600	18.620000
10700	18.600000
10800	18.580000
10900	18.640000
11000	18.600000
11100	18.600000
11200	18.580000
11300	18.580000
11400	18.600000
11500	18.600000
11600	18.600000
11700	18.620000
11800	18.660000
11900	18.620000
12000	18.600000
12100	18.640000
12200	18.660000
12300	18.620000
12400	18.660000
12500	18.680000
12600	18.680000
12700	18.680000
12800	18.720000
12900	18.700000
13000	18.680000
13100	18.680000
13200	18.640000
13300	18.640000
13400	23.920000
13500	16.700000
13600	16.740000
13700	16.740000
13800	16.720000
13900	16.880000
14000	16.920000
14100	16.800000
14200	16.740000
14300	16.740000
14400	16.760000
14500	16.740000
14600	16.740000
14700	16.720000
14800	16.700000
14900	16.720000
15000	16.760000
15100	16.760000
15200	16.800000
15300	16.780000
15400	16.740000
15500	16.800000
15600	16.780000
15700	16.760000
15800	16.780000
15900	16.740000
16000	16.780000
16100	16.780000
16200	16.820000
16300	16.800000
16400	16.840000
16500	16.840000
16600	16.820000
16700	16.760000
16800	16.760000
16900	16.800000
17000	16.760000
17100	16.800000
17200	16.740000
17300	16.740000
17400	16.760000
17500	16.740000
17600	16.760000
17700	16.720000
17800	16.700000
17900	16.740000
18000	16.740000
18100	16.720000
18200	16.740000
18300	16.740000
18400	16.740000
18500	16.760000
18600	16.760000
18700	16.760000
18800	16.740000
18900	16.740000
19000	16.780000
19100	16.760000
19200	16.800000
19300	16.800000
19400	16.800000
19500	16.800000
19600	16.780000
19700	16.780000
19800	16.800000
19900	16.760000
20000	16.800000
20100	16.800000
20200	16.820000
20300	16.780000
20400	16.780000
20500	16.780000
20600	16.760000
20700	16.780000
20800	16.800000
20900	16.760000
21000	16.700000
21100	16.760000
21200	16.740000
21300	16.780000
21400	16.780000
21500	16.720000
21600	16.660000
21700	16.700000
21800	16.740000
21900	16.700000
22000	16.760000
22100	16.780000
22200	16.780000
22300	16.760000
22400	16.780000
22500	16.760000
22600	16.780000
22700	16.780000
22800	16.820000
22900	16.780000
23000	16.820000
23100	16.820000
23200	16.800000
23300	16.840000
23400	16.800000
23500	16.780000
23600	16.800000
23700	16.820000
23800	16.800000
23900	16.760000
24000	16.780000
24100	16.800000
24200	16.760000
24300	16.760000
24400	16.800000
24500	16.760000
24600	16.760000
24700	16.760000
24800	16.720000
24900	16.720000
25000	16.740000
25100	16.720000
25200	16.740000
25300	16.740000
25400	16.720000
25500	16.760000
25600	16.760000
25700	16.720000
25800	16.740000
25900	16.740000
26000	16.780000
26100	16.780000
26200	16.780000
26300	16.800000
26400	16.780000
26500	16.800000
26600	16.800000
26700	16.800000
26800	16.800000
26900	16.800000
27000	16.800000
27100	16.820000
27200	16.800000
27300	16.800000
27400	16.800000
27500	16.740000
27600	16.740000
27700	16.780000
27800	16.760000
27900	16.740000
28000	16.760000
28100	16.760000
28200	16.820000
28300	16.780000
28400	16.760000
28500	16.740000
28600	16.780000
28700	16.720000
28800	16.740000
28900	16.700000
29000	16.720000
29100	16.740000
29200	16.780000
29300	16.760000
29400	16.760000
29500	16.760000
29600	16.760000
29700	16.760000
29800	16.780000
29900	16.800000
30000	16.760000
30100	16.800000
30200	16.800000
30300	16.780000
30400	16.820000
30500	16.840000
30600	16.800000
30700	16.780000
30800	16.800000
30900	16.800000
31000	16.800000
31100	16.780000
31200	16.720000
31300	16.780000
31400	16.780000
31500	16.740000
31600	16.760000
31700	16.760000
31800	16.760000
31900	16.700000
32000	16.740000
32100	16.720000
32200	16.720000
32300	16.720000
32400	16.700000
32500	16.720000
32600	16.760000
32700	16.740000
32800	16.760000
32900	16.740000
33000	16.740000
33100	16.760000
33200	16.800000
33300	16.780000
33400	16.780000
33500	16.780000
33600	16.780000
33700	16.780000
33800	16.780000
33900	16.780000
34000	16.840000
34100	16.800000
34200	16.820000
34300	16.840000
34400	16.800000
34500	16.820000
34600	16.780000
34700	16.780000
34800	16.760000
34900	16.800000
35000	16.780000
35100	16.820000
35200	16.760000
35300	16.780000
35400	16.740000
35500	16.760000
35600	16.700000
35700	16.760000
35800	16.740000
35900	16.720000
36000	16.740000
36100	16.740000
36200	16.760000
36300	16.740000
36400	16.760000
36500	16.800000
36600	16.760000
36700	16.740000
36800	16.740000
36900	16.760000
37000	16.780000
37100	16.820000
37200	16.780000
37300	16.800000
37400	16.820000
37500	16.800000
37600	16.800000
37700	16.780000
37800	16.800000
37900	16.820000
38000	16.780000
38100	16.840000
38200	16.780000
38300	16.780000
38400	16.780000
38500	16.800000
38600	16.760000
38700	16.760000
38800	16.760000
38900	16.740000
39000	16.700000
39100	16.760000
39200	16.740000
39300	16.760000
39400	16.740000
39500	16.720000
39600	16.740000
39700	16.700000
39800	16.740000
39900	16.740000
40000	16.740000
40100	16.760000
40200	16.760000
40300	16.780000
40400	16.800000
40500	16.800000
40600	16.740000
40700	16.760000
40800	16.780000
40900	16.780000
41000	16.760000
41100	16.780000
41200	16.840000
41300	16.780000
41400	16.820000
41500	16.820000
41600	16.800000
41700	16.780000
41800	16.740000
41900	16.760000
42000	16.760000
42100	16.780000
42200	16.780000
42300	16.780000
42400	16.740000
42500	16.780000
42600	16.700000
42700	16.760000
42800	16.760000
42900	16.720000
43000	16.720000
43100	16.740000
43200	16.740000
43300	16.760000
43400	16.760000
43500	16.780000
43600	16.720000
43700	16.780000
43800	16.740000
43900	16.740000
44000	16.740000
44100	16.740000
44200	16.820000
44300	16.800000
44400	16.800000
44500	16.800000
44600	16.780000
44700	16.780000
44800	16.760000
44900	16.780000
45000	16.840000
45100	16.860000
45200	16.800000
45300	16.800000
45400	16.820000
45500	16.780000
45600	16.760000
45700	16.780000
45800	16.780000
45900	16.760000
46000	16.760000
46100	16.740000
46200	16.760000
46300	16.760000
46400	16.740000
46500	16.740000
46600	16.720000
46700	16.720000
46800	16.720000
46900	16.720000
47000	16.720000
47100	16.760000
47200	16.740000
47300	16.740000
47400	16.780000
47500	16.760000
47600	16.780000
47700	16.740000
47800	16.780000
47900	16.780000
48000	16.800000
48100	16.800000
48200	16.840000
48300	16.820000
48400	16.800000
48500	16.800000
48600	16.820000
48700	16.760000
48800	16.780000
48900	16.780000
49000	16.760000
49100	16.780000
49200	16.780000
49300	16.800000
49400	16.780000
49500	16.760000
49600	16.760000
49700	16.740000
49800	16.740000
49900	16.740000
50000	16.700000


==> Diagrams/Data/2000_50Perc.txt <==
100	30.100000
200	30.000000
300	30.020000
400	30.160000
500	30.260000
600	29.920000
700	30.000000
800	30.300000
900	29.960000
1000	30.080000
1100	31.420000
1200	30.080000
1300	30.100000
1400	30.100000
1500	30.100000
1600	30.080000
1700	31.040000
1800	30.040000
1900	30.600000
2000	30.140000
2100	25.160000
2200	27.580000
2300	27.600000
2400	24.580000
2500	27.560000
2600	27.520000
2700	26.880000
2800	25.120000
2900	27.500000
3000	27.560000
3100	28.140000
3200	25.180000
3300	27.540000
3400	27.560000
3500	26.740000
3600	25.200000
3700	27.600000
3800	27.640000
3900	25.160000
4000	26.020000
4100	27.540000
4200	27.520000
4300	25.180000
4400	25.940000
4500	27.520000
4600	27.480000
4700	25.100000
4800	25.940000
4900	27.440000
5000	27.500000
5100	25.060000
5200	25.980000
5300	27.500000
5400	27.500000
5500	25.120000
5600	25.980000
5700	27.540000
5800	27.600000
5900	25.140000
6000	26.040000
6100	27.600000
6200	27.640000
6300	25.200000
6400	26.480000
6500	33.100000
6600	37.120000
6700	33.560000
6800	33.540000
6900	33.520000
7000	33.480000
7100	33.520000
7200	33.440000
7300	33.560000
7400	33.560000
7500	33.520000
7600	33.520000
7700	33.640000
7800	33.520000
7900	33.600000
8000	33.640000
8100	33.600000
8200	33.560000
8300	33.520000
8400	33.560000
8500	33.480000
8600	33.480000
8700	33.480000
8800	33.520000
8900	33.440000
9000	33.520000
9100	33.520000
9200	33.560000
9300	33.400000
9400	33.560000
9500	33.600000
9600	33.600000
9700	33.640000
9800	33.640000
9900	33.560000
10000	33.600000
10100	33.600000
10200	33.520000
10300	33.480000
10400	33.520000
10500	33.440000
10600	33.400000
10700	33.440000
10800	33.520000
10900	33.520000
11000	33.560000
11100	33.520000
11200	33.560000
11300	33.580000
11400	33.560000
11500	33.520000
11600	33.560000
11700	33.680000
11800	33.560000
11900	33.520000
12000	33.600000
12100	33.560000
12200	33.480000
12300	33.440000
12400	33.480000
12500	33.400000
12600	33.480000
12700	33.540000
12800	33.560000
12900	33.560000
13000	33.560000
13100	33.600000
13200	33.600000
13300	33.560000
13400	33.600000
13500	33.520000
13600	33.560000
13700	33.560000
13800	33.540000
13900	33.480000
14000	33.520000
14100	37.520000
14200	16.740000
14300	16.740000
14400	16.720000
14500	16.720000
14600	16.760000
14700	16.740000
14800	16.760000
14900	16.780000
15000	16.740000
15100	16.780000
15200	16.800000
15300	16.760000
15400	16.740000
15500	16.760000
15600	16.800000
15700	16.760000
15800	16.820000
15900	16.840000
16000	16.800000
16100	16.840000
16200	16.800000
16300	16.760000
16400	16.760000
16500	16.760000
16600	16.800000
16700	16.780000
16800	16.800000
16900	16.740000
17000	16.780000
17100	16.780000
17200	16.780000
17300	16.740000
17400	16.720000
17500	16.720000
17600	16.680000
17700	16.760000
17800	16.740000
17900	16.720000
18000	16.720000
18100	16.760000
18200	16.760000
18300	16.740000
18400	16.740000
18500	16.760000
18600	16.760000
18700	16.780000
18800	16.780000
18900	16.780000
19000	16.800000
19100	16.840000
19200	16.780000
19300	16.780000
19400	16.800000
19500	16.760000
19600	16.800000
19700	16.840000
19800	16.800000
19900	16.800000
20000	16.800000
20100	16.860000
20200	16.780000
20300	16.760000
20400	16.760000
20500	16.780000
20600	16.780000
20700	16.740000
20800	16.760000
20900	16.760000
21000	16.760000
21100	16.720000
21200	16.720000
21300	16.740000
21400	16.720000
21500	16.740000
21600	16.720000
21700	16.720000
21800	16.760000
21900	16.760000
22000	16.800000
22100	16.780000
22200	16.740000
22300	16.740000
22400	16.780000
22500	16.780000
22600	16.720000
22700	16.840000
22800	16.780000
22900	16.780000
23000	16.800000
23100	16.820000
23200	16.760000
23300	16.800000
23400	16.780000
23500	16.780000
23600	16.780000
23700	16.780000
23800	16.840000
23900	16.780000
24000	16.800000
24100	16.780000
24200	16.740000
24300	16.740000
24400	16.740000
24500	16.760000
24600	16.720000
24700	16.760000
24800	16.760000
24900	16.760000
25000	16.720000
25100	16.740000
25200	16.720000
25300	16.720000
25400	16.700000
25500	16.740000
25600	16.720000
25700	16.760000
25800	16.840000
25900	16.780000
26000	16.780000
26100	16.780000
26200	16.760000
26300	16.780000
26400	16.760000
26500	16.860000
26600	16.780000
26700	16.800000
26800	16.780000
26900	16.800000
27000	16.780000
27100	16.760000
27200	16.740000
27300	16.720000
27400	16.760000
27500	16.740000
27600	16.740000
27700	16.720000
27800	16.720000
27900	16.740000
28000	16.720000
28100	16.700000
28200	16.700000
28300	16.720000
28400	16.740000
28500	16.720000
28600	16.720000
28700	16.820000
28800	16.740000
28900	16.780000
29000	16.720000
29100	16.800000
29200	16.740000
29300	16.760000
29400	16.760000
29500	16.800000
29600	16.780000
29700	16.800000
29800	16.780000
29900	16.800000
30000	16.760000
30100	16.860000
30200	16.760000
30300	16.800000
30400	16.800000
30500	16.800000
30600	16.760000
30700	16.800000
30800	16.740000
30900	16.780000
31000	16.760000
31100	16.740000
31200	16.720000
31300	16.760000
31400	16.780000
31500	16.740000
31600	16.720000
31700	16.740000
31800	16.760000
31900	16.740000
32000	16.680000
32100	16.760000
32200	16.740000
32300	16.760000
32400	16.740000
32500	16.760000
32600	16.760000
32700	16.840000
32800	16.780000
32900	16.780000
33000	16.760000
33100	16.800000
33200	16.760000
33300	16.800000
33400	16.860000
33500	16.820000
33600	16.780000
33700	16.820000
33800	16.800000
33900	16.800000
34000	16.780000
34100	16.780000
34200	16.740000
34300	16.780000
34400	16.700000
34500	16.780000
34600	16.760000
34700	16.780000
34800	16.740000
34900	16.760000
35000	16.760000
35100	16.720000
35200	16.760000
35300	16.740000
35400	16.740000
35500	16.740000
35600	16.700000
35700	16.760000
35800	16.740000
35900	16.760000
36000	16.740000
36100	16.800000
36200	16.720000
36300	16.740000
36400	16.760000
36500	16.780000
36600	16.760000
36700	16.800000
36800	16.820000
36900	16.800000
37000	16.780000
37100	16.820000
37200	16.780000
37300	16.820000
37400	16.800000
37500	16.820000
37600	16.780000
37700	16.780000
37800	16.740000
37900	16.780000
38000	16.780000
38100	16.780000
38200	16.780000
38300	16.680000
38400	16.760000
38500	16.760000
38600	16.740000
38700	16.760000
38800	16.720000
38900	16.720000
39000	16.720000
39100	16.720000
39200	16.720000
39300	16.740000
39400	16.760000
39500	16.740000
39600	16.740000
39700	16.760000
39800	16.760000
39900	16.800000
40000	16.780000
40100	16.780000
40200	16.780000
40300	16.780000
40400	16.840000
40500	16.800000
40600	16.740000
40700	16.820000
40800	16.760000
40900	16.820000
41000	16.820000
41100	16.800000
41200	16.760000
41300	16.800000
41400	16.740000
41500	16.760000
41600	16.740000
41700	16.800000
41800	16.760000
41900	16.760000
42000	16.720000
42100	16.780000
42200	16.760000
42300	16.760000
42400	16.720000
42500	16.760000
42600	16.700000
42700	16.720000
42800	16.760000
42900	16.720000
43000	16.700000
43100	16.760000
43200	16.760000
43300	16.760000
43400	16.780000
43500	16.760000
43600	16.780000
43700	16.800000
43800	16.780000
43900	16.780000
44000	16.780000
44100	16.780000
44200	16.780000
44300	16.800000
44400	16.800000
44500	16.800000
44600	16.780000
44700	16.840000
44800	16.780000
44900	16.800000
45000	16.740000
45100	16.820000
45200	16.760000
45300	16.780000
45400	16.780000
45500	16.740000
45600	16.740000
45700	16.760000
45800	16.760000
45900	16.760000
46000	16.700000
46100	16.740000
46200	16.740000
46300	16.720000
46400	16.740000
46500	16.720000
46600	16.760000
46700	16.760000
46800	16.760000
46900	16.800000
47000	16.760000
47100	16.800000
47200	16.740000
47300	16.760000
47400	16.820000
47500	16.780000
47600	16.760000
47700	16.800000
47800	16.820000
47900	16.800000
48000	16.800000
48100	16.860000
48200	16.780000
48300	16.800000
48400	16.780000
48500	16.780000
48600	16.760000
48700	16.780000
48800	16.760000
48900	16.760000
49000	16.720000
49100	16.780000
49200	16.740000
49300	16.740000
49400	16.720000
49500	16.800000
49600	16.700000
49700	16.720000
49800	16.720000
49900	16.760000
50000	16.720000


==> Diagrams/Data/30_min_0.txt <==
0	0.967824
4	0.988024
7	1.033246
9	1.003448
10	1.02439
13	1.043975
15	1.031469
16	1.027923
17	1.091809
19	0.989726
21	0.931837
25	1.012121
28	1.005177
29	1.040386
31	0.981245
33	1.02087
38	0.969492
39	0.969492
42	1.08167
43	1.053004
44	0.993139
45	1.095
47	1.017361
50	1.019114
52	1.073149
53	1.091809
55	0.967824
56	1.017361
60	1.043975
61	1.065778
62	1.042179
63	1.001723

==> Diagrams/Data/30_min_1.txt <==
1	1.602464
2	1.251938
3	1.217557
5	1.451477
6	1.501615
8	1.53159
11	1.446316
12	1.614173
14	1.498925
18	1.573643
20	1.464475
22	1.219675
23	1.249758
24	1.562293
26	1.228188
27	1.190386
30	1.602464
32	1.49089
34	1.232469
35	1.2607
36	1.303271
37	1.194523
40	1.219675
41	1.35461
46	1.608305
48	1.314741
49	1.215443
51	1.517876
54	1.47234
57	1.620068
58	1.213333
59	1.303271

==> Diagrams/Data/75_min_0.txt <==
0	0.910448
4	0.95122
7	0.933535
9	1.025316
10	0.957187
13	1.071197
15	0.981424
16	0.893491
17	1.116246
19	0.927711
21	1.025316
25	0.860465
28	0.957187
29	1.14
31	0.96319
33	0.882353
38	1.077922
39	1.077922
42	1.084691
43	1.038217
44	1.162162
45	1.038217
47	1.025316
50	1.018927
52	1.031746
53	1.018927
55	1.1843
56	0.969231
60	0.975309
61	1.105263
62	0.975309
63	0.927711

==> Diagrams/Data/75_min_1.txt <==
1	1.622951
2	1.302158
3	1.091503
5	1.302158
6	1.570281
8	1.5
11	1.406015
12	1.442748
14	1.490272
18	1.406015
20	1.471042
22	1.261484
23	1.245614
24	1.655602
26	1.310469
27	1.044728
30	1.529644
32	1.700422
34	1.206897
35	1.199313
36	1.154882
37	1.269504
40	1.229965
41	1.199313
46	1.666667
48	1.237762
49	1.199313
51	1.452107
54	1.633745
57	1.490272
58	1.222222
59	1.318841

==> Diagrams/Data/accuracy.txt <==
5	60%
10	72%
15	83%
30	93%
45	98.50%
60	100%
75	100%
100	100%
300	100%

==> Diagrams/Data/freq0.txt <==
800 131
900 116
1000    104
1100    95
1200    86
1300    80
1400    74
1500    69
1600    65
1700    61
1800    57
1900    55
2000    53

==> Diagrams/Data/freq1.txt <==
800 660
900 652
1000    647
1100    651
1200    646
1300    648
1400    647
1500    647
1600    652
1700    646
1800    653
1900    653
2000    654

==> Diagrams/Data/freq2.txt <==
800 3410
900 3414
1000    3423
1100    3410
1200    3409
1300    3422
1400    3392
1500    3407
1600    3427
1700    3407
1800    3406
1900    3401
2000    3416

==> Diagrams/Data/freq3.txt <==
800 6197
900 6230
1000    6264
1100    6250
1200    6266
1300    6253
1400    6267
1500    6218
1600    6255
1700    6211
1800    6270
1900    6242
2000    6266

==> Diagrams/Data/freq4.txt <==
800 20537
900 20558
1000    20576
1100    20501
1200    20503
1300    20504
1400    20571
1500    20560
1600    20532
1700    20587
1800    20553
1900    20510
2000    20525

==> Diagrams/Data/warmup.txt <==
138	52
170	50
174	52
176	52
176	52
176	52
178	52
180	52
184	52
186	52
188	52
190	52
190	52
190	52
190	52
190	54
206	56
212	52
222	52
224	52
230	52
234	52
238	54
240	52
240	52
256	52
262	54
264	52
268	52
270	52
270	52
278	50
280	52
290	52
290	50
300	52
300	52
324	52
362	52
362	52
388	52
402	52
426	52
438	52
446	52
466	52
486	52
488	50
530	56
552	52
610	54
644	52
762	52
784	52
796	50
804	52
804	52
818	52
830	56
986	676
990	624
998	676
1000	666
1032	634
1078	644
1088	644
1150	672
1334	650
1362	620
1532	694
1564	666
1610	616
1744	646
1768	616
1804	664
1810	656
1814	656
1844	622
1866	680
2060	644
2200	632
2220	644
2244	674
2306	640
2692	652
2856	646
2930	662
3090	654
3140	682
3194	634
3328	660
3420	644
3624	686
3786	684
3840	674
4116	664
4780	654
4876	2038
4924	2729
5108	2047
5232	3422
5450	3422
5642	3422
5844	3434
5844	3406
6536	3412
6898	3420
7172	3408
7180	3422
8250	3408
8368	3420
8490	3420
8560	3420
9430	3416
9752	3402
10182	3422
10282	3422
10480	3422
10924	3434
11850	3406
12158	3412
12332	3420
13320	3408
13350	3422
13606	3408
13812	3416
13988	3422
15714	3422
15772	3418
17318	3408
17660	3420
17740	3422
19320	3424
19494	3414
21400	3418
21714	3418
21800	3422
23448	3412
24200	3412
25188	3410
25226	3424
26352	3416
29568	3404
30826	3412
31192	3420
32542	3412
33700	3418
36272	3416
39672	3430
40790	3416
41036	3412
43944	3418
45798	3408
46320	3408
48044	3410
48126	3418
52382	3426
53516	3414
57206	3422
58252	3420
63618	3422
67728	3410
69086	3414
71518	3420
74940	3428
77456	3404
79114	3402
82760	3418
87086	3418
96400	3414
97278	3432
99672	3422
102850	3418
103086	3420
112352	3404
117918	3420
125272	3406
126384	3416
136402	3420
140332	3432
150374	3408
157106	3416
158702	3418
165570	3416
179184	3422
183972	3420
191178	3416
192752	3418
207394	3522
211172	3428
219680	3418
234398	3424
245218	3418
260870	3428
272854	3412
288592	3414
305548	3418
315750	3414
342268	3420
345828	3430
353292	3416
374836	3416
381362	3426
393376	3428
397048	6194
402626	3420
418800	3430
432888	3430
454152	3416
512158	3426
524262	6210
525368	3410
545720	3410
553000	3432
595460	3422
637902	3410
648854	3416
684416	3428
711180	3416
750292	3418
757446	3422
785944	3416
844072	6202
862132	6220
877776	6212
892768	6182
909784	6198
928664	6190
976866	6192
1045136	6208
1089574	6196
1119794	6216
1189810	6206
1192272	6198
1231304	6222
1309702	6204
1362734	6196
1374744	6192
1414328	6206
1474306	6210
1516476	6204
1587164	6190
1693364	6206
1700326	6202
1726280	6200
1860986	6206
1941372	6216
1959468	6206
2053934	6188
2073338	6204
2298882	6202
2405516	6210
2512612	6194
2603476	6204
2953282	6198
3133756	6198
3134948	6196
3243624	6304
3404422	6198
3796512	6186
3965120	6196
4056716	6180
4139082	6192
4228898	6198
4319070	6200
4332380	6190
4592642	6212
4610120	6200
4787412	6192
4998286	6208
5039074	6180
5232286	6244
5235050	6210
5348522	6220
5454380	6220
5863252	6198
5896340	6196
6391638	6186
6482922	6192
6532756	6192
6760910	6230
7306508	6184
7421716	6204
7910092	6192
8258382	6218
8293578	6196
8922100	6202
9111956	6196
9221252	6208
9311712	6218
9415742	6212
9451762	6212
9912272	6192
10021808	6190
10561436	6212
10746506	6208
11092806	6214
11102100	6194
11343296	6214
11637600	6194
11921428	6212
12216496	6194
12636936	6370
13737788	6198
13840286	6380
13955440	6356
15137650	6378
15506070	6208
16388750	6382
16422864	6214
16544482	6378
19123180	6374
19438648	6378
19584358	6378
20295490	6348
20346178	6382
21662928	6200
22544550	6382
24197206	6384
26307288	6382
30197172	20806
30983908	20980
36366902	21156
36736462	21156
43906856	21156
45231380	20818
52908360	20660
57940490	20528
60627336	20604
61912956	20540
63194944	20646
63621542	20528
65161638	20742
65636042	20534
65756584	20568
67632502	20500
67985252	20650
72206068	20558
72354030	20558
72558806	20550
78618112	20858
81007624	20488
83844562	20600
86316566	20556
90748092	20540
93136790	20618
102683932	20538
107078946	20578
107632692	20858
109035394	20548
109361484	20516
111363804	20546
115993916	20542
120060340	20700
120201112	20522
133978616	20652
139718930	20618
145204298	20698
149490012	20700
156516362	20558
164838360	20596
166638096	20534
182356128	20590
197810806	20564
201248214	20790
203935816	20708
225258180	20602
237900064	20532
242636612	20528
243500490	20484
251617736	20626
254662960	20498
268739044	20646
274833696	21024
275078364	20558
282050978	20508
282985006	20540
289382846	20682
295202018	20752
316563892	20496
363326280	20568
413014580	20522
431580986	20544
438598130	20500
569304056	20604
569870534	20614
579483098	20546
653754154	20576
671560676	20568
700032700	20946
709932238	20554
714129150	20802
724956888	20746
725332806	20752
730066372	21542
793682156	20556
825519932	21960
834882214	20566
871155402	20794
896915876	20554
953694824	20546
1053608500	20484
1102024458	20608
1185492898	22838
1235696358	20528
1266363552	20652
1290373072	20604
1302579214	20726
1421853076	20528
1436163072	20590
1447862304	20862
1453371996	20860
1610957914	20638
1641003854	20514
1656732260	20562
1666935160	20486
1834283562	20540
1949436930	21166
2017485940	20492
2032199654	20916
2177424872	20568
2369974250	20618
2785865588	20642
2885946990	20590
2959053748	20796
2978574366	20502
3055778284	20490
3125508416	20532
3722052402	20628
4308154598	20562
